Explainably Safe Reinforcement Learning

Trust in a decision-making system requires both safety guarantees and the ability to interpret and understand its behavior. This is particularly important for learned systems, whose decision-making processes are often highly opaque. Shielding is a prominent model-based technique for enforcing safety in reinforcement learning. However, because shields are automatically synthesized using rigorous formal methods, their decisions are often similarly difficult for humans to interpret. Recently, decision trees became customary to represent controllers and policies. However, since shields are inherently non-deterministic, their decision tree representations become too large to be explainable in practice. To address this challenge, we propose a novel approach for explainable safe RL that enhances trust by providing human-interpretable explanations of the shield's decisions. Our method represents the shielding policy as a hierarchy of decision trees, offering top-down, case-based explanations. At design time, we use a world model to analyze the safety risks of executing actions in given states. Based on this analysis, we construct both the shield and a high-level decision tree that classifies states into risk categories (safe, critical, dangerous, unsafe), explaining why a situation may be safety-critical. At runtime, we generate localized decision trees that explain which actions are allowed and why others are deemed unsafe. Our method facilitates explainability of the safety aspect in safe-by-shielding reinforcement learning, requires no additional information beyond what is already used for shielding, incurs minimal overhead, and integrates readily into existing shielded RL pipelines. In our experiments, we compute explanations using decision trees that are several orders of magnitude smaller than the original shield.

==> figures/data/compiled-full-FrozenLake.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_ran_into_lava_avg info/sum_ran_into_lava_max info/sum_ran_into_lava_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min info/sum_reached_goal_avg info/sum_reached_goal_max info/sum_reached_goal_min
0 130.41061978480457 156.76836303988645 104.05287652972267 9.333333333333334 14.45409716524574 4.212569501420928 2048.0 2048.0 2048.0 -0.4886418533157664 -0.2650903008868677 -0.712193405744665 0.8333333333333334 1.5205176042696102 0.1461490623970566
1 131.14617506705383 151.64436410333784 110.64798603076983 17.833333333333332 26.38546107377833 9.281205592888334 4096.0 4096.0 4096.0 -0.4534913732911508 -0.274215288025187 -0.6327674585571146 3.0 5.581988897471611 0.4180111025283888
2 132.54592737675253 153.5215001658798 111.57035458762527 24.833333333333332 34.68923962798168 14.977427038684985 6144.0 6144.0 6144.0 -0.3943799702949358 -0.25856271077081383 -0.5301972298190578 6.0 10.898979485566356 1.1010205144336442
3 133.7007680915554 161.12143897454365 106.28009720856716 29.5 41.38486432400471 17.615135675995287 8192.0 8192.0 8192.0 -0.28402716522932486 -0.11127468804143048 -0.45677964241721924 12.5 26.049292724468437 -1.0492927244684385
4 131.58768387617485 168.33927403776423 94.83609371458547 33.166666666666664 48.70604317353534 17.627290159797987 10240.0 10240.0 10240.0 -0.13698885677835923 0.1614636140357051 -0.4354413275924236 22.833333333333332 50.39790399125499 -4.731237324588328
5 123.50416286267593 175.06091836068146 71.94740736467038 36.833333333333336 54.846445841232196 18.82022082543448 12288.0 12288.0 12288.0 0.010176021025694237 0.4486966990759531 -0.4283446570245646 37.833333333333336 84.51101060583218 -8.844343939165512
6 117.85391842369961 177.04729471006522 58.66054213733401 43.0 66.84673283002655 19.15326716997344 14336.0 14336.0 14336.0 0.0575728813631714 0.49055549709279134 -0.37540973436644853 56.666666666666664 125.0958677109252 -11.762534377591884
7 114.73323359825463 176.63846829182665 52.8279989046826 48.0 75.49545416973504 20.50454583026496 16384.0 16384.0 16384.0 0.1257378837462989 0.5517476786978762 -0.3002719112052784 79.16666666666667 172.97039201320547 -14.63705867987214
8 109.87833333333333 175.45274562366365 44.30392104300303 51.333333333333336 80.92312136156286 21.743545305103805 18432.0 18432.0 18432.0 0.23500000000000001 0.7089813639093139 -0.23898136390931382 106.66666666666667 229.79758164021106 -16.46424830687772
9 106.33333333333333 177.89311246161802 34.77355420504864 54.666666666666664 86.96561745801935 22.367715875313976 20480.0 20480.0 20480.0 0.29833333333333334 0.8107920037535818 -0.21412533708691517 138.33333333333334 293.0639235718364 -16.39725690516977
10 106.62166666666667 184.05693671347558 29.186396619857746 57.666666666666664 92.28201329532578 23.051320038007546 22528.0 22528.0 22528.0 0.34500000000000003 0.8348894433100866 -0.14488944331008663 171.83333333333334 359.90726974015064 -16.240603073483953
11 108.14833333333333 188.3341650861367 27.96250158052996 61.833333333333336 101.07368954419813 22.59297712246854 24576.0 24576.0 24576.0 0.33499999999999996 0.7851018403280159 -0.1151018403280159 205.83333333333334 427.5248732911966 -15.858206624529913
12 108.66833333333331 190.43078996159812 26.90587670506848 65.16666666666667 107.48063861710193 22.852694716231404 26624.0 26624.0 26624.0 0.36333333333333334 0.8240091653695084 -0.09734249870284173 241.33333333333334 498.70444454997494 -16.037777883308223
13 107.51666666666667 190.16590111899268 24.86743221434064 69.83333333333333 114.2571132515508 25.40955341511586 28672.0 28672.0 28672.0 0.355 0.7942322847879013 -0.08423228478790129 279.3333333333333 573.6577952607934 -14.991128594126735
14 107.925 191.29407715094368 24.555922849056316 73.16666666666667 120.53900974666314 25.79432358667021 30720.0 30720.0 30720.0 0.385 0.8401098768429445 -0.0701098768429444 318.0 650.7291190543242 -14.729119054324258
15 109.05833333333334 192.39976189013748 25.71690477652919 77.5 128.80545779934138 26.19454220065861 32768.0 32768.0 32768.0 0.36833333333333335 0.7944169192906221 -0.057750252623955334 354.0 721.4325334897097 -13.432533489709726
16 109.03499999999998 193.55068547711522 24.519314522884756 82.33333333333333 137.5259254288512 27.140741237815455 34816.0 34816.0 34816.0 0.37166666666666665 0.774341749360173 -0.031008416026839736 392.0 795.9158328166897 -11.915832816689658
17 107.63833333333334 191.09369693501498 24.182969731651696 86.33333333333333 143.58618382035178 29.080482846314872 36864.0 36864.0 36864.0 0.40166666666666667 0.8100136052155216 -0.006680271882188171 432.3333333333333 872.8461657860958 -8.179499119429124
18 102.74000000000001 182.02599476998864 23.45400523001136 89.83333333333333 147.95795997490603 31.708706691760632 38912.0 38912.0 38912.0 0.4666666666666666 0.9112513667582864 0.02208196657504674 476.3333333333333 954.4737125340678 -1.8070458674012002
19 95.79666666666667 172.86819808751983 18.725135245813505 94.5 155.85348400865269 33.14651599134732 40960.0 40960.0 40960.0 0.47 0.8664425136973413 0.07355748630265868 523.5 1040.2103476158895 6.789652384110582
20 85.63666666666666 157.7118789259602 13.561454407373091 99.5 162.0479815821422 36.9520184178578 43008.0 43008.0 43008.0 0.525 0.934583121397029 0.11541687860297106 573.0 1127.629606133679 18.37039386632091
21 76.69166666666666 145.46301908821562 7.920314245117694 104.83333333333333 169.30921168244066 40.35745498422598 45056.0 45056.0 45056.0 0.5549999999999999 0.9215946899051685 0.1884053100948314 627.0 1214.363033679626 39.636966320374086
22 63.29499999999999 125.55104435180033 1.0389556481996394 110.33333333333333 176.9808305773326 43.68583608933406 47104.0 47104.0 47104.0 0.6316666666666667 0.9588983209355586 0.3044350123977749 684.8333333333334 1298.6336311139353 71.03303555273158
23 54.525 117.48678225717566 -8.436782257175658 116.16666666666667 184.15298064888583 48.18035268444751 49152.0 49152.0 49152.0 0.6783333333333333 1.0154988054023986 0.3411678612642682 748.3333333333334 1387.7134150444303 108.95325162223651
24 53.06833333333333 116.44086455853285 -10.304197891866195 121.33333333333333 191.6508671037633 51.01579956290338 51200.0 51200.0 51200.0 0.6983333333333334 1.0443784492101829 0.35228821745648387 813.0 1474.1996672715436 151.8003327284564
25 52.06166666666667 116.16337164052487 -12.040038307191537 127.5 199.62200311509196 55.37799688490804 53248.0 53248.0 53248.0 0.6833333333333335 1.0186772695474173 0.3479893971192496 880.6666666666666 1563.0438025347698 198.28953079856353
26 52.07333333333332 116.18955870223317 -12.042892035566524 133.83333333333334 206.69259645218614 60.97407021448056 55296.0 55296.0 55296.0 0.6833333333333332 1.0210544543126931 0.3456122123539732 948.6666666666666 1653.8322894501057 243.50104388322757
27 52.65333333333333 117.41534448870812 -12.108677822041464 139.33333333333334 213.20634750104023 65.46031916562646 57344.0 57344.0 57344.0 0.6999999999999998 1.0280243893371344 0.3719756106628654 1016.5 1744.013287392975 288.9867126070251
28 51.268333333333324 116.03076879728283 -13.494102130616177 145.83333333333334 220.76311527764585 70.90355138902082 59392.0 59392.0 59392.0 0.6883333333333334 1.0162772648555103 0.3603894018111565 1088.1666666666667 1839.05445603484 337.2788772984934
29 51.67833333333334 116.23930204164468 -12.882635374977994 151.66666666666666 229.62962083223314 73.70371250110017 61440.0 61440.0 61440.0 0.6983333333333334 1.026378892499875 0.3702877741667918 1157.6666666666667 1931.9068676953198 383.42646563801384
30 51.24666666666667 115.97313952660929 -13.479806193275948 157.83333333333334 237.888349138438 77.7783175282287 63488.0 63488.0 63488.0 0.7000000000000001 1.0356585566713097 0.36434144332869056 1228.8333333333333 2025.6669455483022 431.9997211183643
31 50.94833333333333 115.81407195721877 -13.917405290552104 163.66666666666666 247.44746531541566 79.88586801791766 65536.0 65536.0 65536.0 0.7033333333333333 1.0398679609061219 0.3667987057605446 1301.3333333333333 2119.77548495772 482.89118170894653
32 50.58333333333334 115.18673847234716 -14.020071805680473 169.0 254.00588214941365 83.99411785058636 67584.0 67584.0 67584.0 0.7183333333333333 1.0662996471563175 0.370367019510349 1374.5 2215.4932124181105 533.5067875818894
33 50.551666666666655 114.42947591126183 -13.326142577928522 175.16666666666666 261.42677074471396 88.90656258861934 69632.0 69632.0 69632.0 0.6933333333333334 1.039679338876281 0.3469873277903856 1447.0 2311.1429279928175 582.8570720071824
34 50.02666666666667 114.13694058763991 -14.083607254306571 181.16666666666666 268.12530945480796 94.20802387852538 71680.0 71680.0 71680.0 0.6933333333333334 1.0385224924266565 0.3481441742400102 1521.3333333333333 2412.552099343615 630.1145673230517
35 50.26333333333333 114.28476871937329 -13.758102052706626 186.33333333333334 274.7521598856513 97.91450678101538 73728.0 73728.0 73728.0 0.71 1.0561695153148718 0.363830484685128 1595.1666666666667 2515.1843144442637 675.1490188890699
36 49.70666666666667 112.90531872683502 -13.491985393501686 192.5 281.42271925666694 103.57728074333309 75776.0 75776.0 75776.0 0.695 1.0469351265976916 0.34306487340230823 1669.8333333333333 2617.496497238221 722.1701694284455
37 50.38333333333335 114.1346655198497 -13.36799885318301 198.16666666666666 288.061821646726 108.27151168660731 77824.0 77824.0 77824.0 0.6833333333333332 1.027507062074438 0.3391596045922285 1742.6666666666667 2719.4526662023322 765.8806671310014
38 50.953333333333326 114.97148744258234 -13.064820775915685 202.5 294.73836873376865 110.26163126623138 79872.0 79872.0 79872.0 0.73 1.086417358350198 0.3735826416498021 1816.0 2824.314435084612 807.6855649153881
39 50.09 113.58772121895399 -13.40772121895398 207.33333333333334 301.0735180047016 113.59314866196509 81920.0 81920.0 81920.0 0.7333333333333334 1.0806404340701627 0.3860262325965039 1891.1666666666667 2928.2114128351022 854.121920498231
40 49.85833333333333 113.13689511025393 -13.42022844358727 212.66666666666666 308.06349866624385 117.26983466708946 83968.0 83968.0 83968.0 0.715 1.0486540124140573 0.3813459875859425 1965.3333333333333 3030.31418866465 900.3524780020168
41 47.01833333333334 105.1501093302488 -11.113442663582113 219.16666666666666 314.861348975676 123.47198435765733 86016.0 86016.0 86016.0 0.725 1.0378231662350685 0.41217683376493147 2043.0 3134.12083046135 951.8791695386496
42 43.24666666666666 93.69092060659082 -7.197587273257504 223.66666666666666 319.3809405354174 127.9523927979159 88064.0 88064.0 88064.0 0.7733333333333333 1.0319621965502777 0.514704470116389 2124.3333333333335 3241.2806115081908 1007.3860551584762
43 36.275 70.83864503829614 1.7113549617038615 230.5 328.28334895744433 132.71665104255564 90112.0 90112.0 90112.0 0.7883333333333334 0.9200421873342024 0.6566244793324645 2205.3333333333335 3342.005180828858 1068.6614858378089
44 28.148333333333337 43.27378695371187 13.022879712954802 237.0 334.9370546150264 139.0629453849736 92160.0 92160.0 92160.0 0.8500000000000001 0.8958257569495585 0.8041742430504417 2286.5 3438.8095287291517 1134.190471270848
45 23.843333333333334 31.248328644307918 16.43833802235875 245.0 344.9166319154791 145.0833680845209 94208.0 94208.0 94208.0 0.82 0.852659863237109 0.7873401367628909 2371.1666666666665 3535.113317315035 1207.2200160182979
46 22.265 26.49189701002205 18.03810298997795 250.0 350.21809550508664 149.78190449491336 96256.0 96256.0 96256.0 0.89 0.9312310562561766 0.8487689437438234 2461.3333333333335 3635.598020512317 1287.06864615435
47 21.59166666666667 24.36605799130388 18.817275342029458 256.0 356.0349938771428 155.96500612285718 98304.0 98304.0 98304.0 0.8799999999999999 0.9216333199893225 0.8383666800106773 2551.6666666666665 3734.5898350179427 1368.7434983153903
48 21.000000000000004 23.402859407733494 18.597140592266513 263.8333333333333 363.6221380939654 164.0445285727012 100352.0 100352.0 100352.0 0.8533333333333334 0.9129618127333278 0.793704853933339 2642.8333333333335 3833.7487258874066 1451.9179407792603


==> figures/data/compiled-none-FrozenLake.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_ran_into_lava_avg info/sum_ran_into_lava_max info/sum_ran_into_lava_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min info/sum_reached_goal_avg info/sum_reached_goal_max info/sum_reached_goal_min
0 33.7028899933753 35.71111543153236 31.694664555218242 59.833333333333336 63.76680790706865 55.89985875959802 2048.0 2048.0 2048.0 -0.9942528735632185 -0.9814019081752886 -1.0071038389511482 0.16666666666666666 0.5393446629166316 -0.20601132958329835
1 43.283336430075565 45.72953390291048 40.83713895724065 93.0 99.11010092660779 86.88989907339221 4096.0 4096.0 4096.0 -0.9822049910636869 -0.9686170567227528 -0.9957929254046209 0.16666666666666666 0.5393446629166316 -0.20601132958329835
2 56.49333333333333 58.16960565276383 54.81706101390284 108.5 115.39806736219163 101.60193263780837 6144.0 6144.0 6144.0 -0.9433333333333334 -0.9140834520420263 -0.9725832146246404 0.16666666666666666 0.5393446629166316 -0.20601132958329835
3 72.58666666666666 73.97481491363294 71.19851841970038 111.83333333333333 118.84324694827103 104.82341971839563 8192.0 8192.0 8192.0 -0.8616666666666667 -0.8375719461753317 -0.8857613871580017 0.16666666666666666 0.5393446629166316 -0.20601132958329835
4 89.29166666666667 90.88225792640488 87.70107540692847 112.66666666666667 119.51421286139139 105.81912047194196 10240.0 10240.0 10240.0 -0.765 -0.7428264421739166 -0.7871735578260834 0.16666666666666666 0.5393446629166316 -0.20601132958329835
5 105.99666666666666 107.77691633704688 104.21641699628643 112.66666666666667 119.51421286139139 105.81912047194196 12288.0 12288.0 12288.0 -0.6616666666666667 -0.6375719461753319 -0.6857613871580016 0.16666666666666666 0.5393446629166316 -0.20601132958329835
6 122.97166666666665 124.87829909642919 121.06503423690411 113.5 121.47391580927045 105.52608419072955 14336.0 14336.0 14336.0 -0.5633333333333334 -0.5377295141737714 -0.5889371524928954 0.16666666666666666 0.5393446629166316 -0.20601132958329835
7 137.97333333333333 140.17324747307202 135.77341919359463 114.5 122.49478997014097 106.50521002985903 16384.0 16384.0 16384.0 -0.47000000000000003 -0.4508514578448733 -0.48914854215512676 0.16666666666666666 0.5393446629166316 -0.20601132958329835
8 152.58 154.87279305651427 150.28720694348576 115.0 122.93725393319377 107.06274606680623 18432.0 18432.0 18432.0 -0.3733333333333333 -0.35278528665677 -0.3938813800098966 0.16666666666666666 0.5393446629166316 -0.20601132958329835
9 167.11166666666665 169.4618681946685 164.7614651386648 115.66666666666667 123.42696448454855 107.9063688487848 20480.0 20480.0 20480.0 -0.27499999999999997 -0.2589272487316784 -0.29107275126832155 0.16666666666666666 0.5393446629166316 -0.20601132958329835
10 178.68500000000003 181.73236908387113 175.63763091612893 116.66666666666667 124.27514147367556 109.05819185965778 22528.0 22528.0 22528.0 -0.19166666666666668 -0.17051903743258415 -0.2128142959007492 0.16666666666666666 0.5393446629166316 -0.20601132958329835
11 187.85166666666666 190.6936871724962 185.00964616083712 118.5 126.11030003788724 110.88969996211276 24576.0 24576.0 24576.0 -0.12166666666666669 -0.09557920692916914 -0.14775412640416424 0.16666666666666666 0.5393446629166316 -0.20601132958329835
12 191.48333333333335 194.08547774814886 188.88118891851784 119.66666666666667 127.84522943092354 111.4881039024098 26624.0 26624.0 26624.0 -0.09333333333333334 -0.061886729559811324 -0.12477993710685535 0.16666666666666666 0.5393446629166316 -0.20601132958329835
13 192.32666666666663 194.97597265545355 189.6773606778797 120.66666666666667 128.92634112890926 112.40699220442409 28672.0 28672.0 28672.0 -0.08333333333333333 -0.049339869909381426 -0.11732679675728523 0.16666666666666666 0.5393446629166316 -0.20601132958329835
14 192.07000000000002 194.74429741552183 189.39570258447822 121.16666666666667 129.44146105820428 112.89187227512906 30720.0 30720.0 30720.0 -0.085 -0.05 -0.12000000000000001 0.16666666666666666 0.5393446629166316 -0.20601132958329835
15 190.545 192.28610836346658 188.8038916365334 122.83333333333333 130.43632981863803 115.23033684802863 32768.0 32768.0 32768.0 -0.09833333333333334 -0.0728927707958771 -0.12377389587078959 0.16666666666666666 0.5393446629166316 -0.20601132958329835
16 190.42499999999998 192.96134743939652 187.88865256060345 123.5 131.0 116.0 34816.0 34816.0 34816.0 -0.09500000000000001 -0.07359127903555814 -0.1164087209644419 0.16666666666666666 0.5393446629166316 -0.20601132958329835
17 191.20333333333335 194.18967260110287 188.21699406556382 123.5 131.0 116.0 36864.0 36864.0 36864.0 -0.085 -0.056863428306443115 -0.1131365716935569 0.16666666666666666 0.5393446629166316 -0.20601132958329835
18 191.40333333333334 194.31744650127234 188.48922016539433 123.83333333333333 131.6524694038266 116.01419726284006 38912.0 38912.0 38912.0 -0.08666666666666667 -0.055220062893144656 -0.11811327044018868 0.16666666666666666 0.5393446629166316 -0.20601132958329835
19 190.2883333333333 195.43837351656381 185.13829315010278 125.66666666666667 133.34057628881422 117.99275704451911 40960.0 40960.0 40960.0 -0.09666666666666668 -0.04611416370632301 -0.14721916962701034 0.16666666666666666 0.5393446629166316 -0.20601132958329835
20 190.99166666666667 197.0475602606974 184.93577307263595 127.0 134.23417813807023 119.76582186192977 43008.0 43008.0 43008.0 -0.09166666666666667 -0.034682263342404145 -0.1486510699909292 0.16666666666666666 0.5393446629166316 -0.20601132958329835
21 190.43500000000003 198.2371209723169 182.63287902768317 128.33333333333334 135.58285439031053 121.08381227635616 45056.0 45056.0 45056.0 -0.08999999999999998 -0.022422883557622342 -0.15757711644237762 0.16666666666666666 0.5393446629166316 -0.20601132958329835
22 191.1 199.54301091633388 182.6569890836661 129.0 136.6811457478686 121.31885425213139 47104.0 47104.0 47104.0 -0.08666666666666667 -0.010363179051602694 -0.16297015428173064 0.16666666666666666 0.5393446629166316 -0.20601132958329835
23 191.56499999999997 199.45150482364227 183.67849517635767 129.66666666666666 136.4898298301529 122.84350350318041 49152.0 49152.0 49152.0 -0.085 -0.014112765606210886 -0.15588723439378913 0.16666666666666666 0.5393446629166316 -0.20601132958329835
24 192.76500000000001 198.5878479572571 186.94215204274292 130.33333333333334 136.09720548859687 124.56946117806982 51200.0 51200.0 51200.0 -0.07833333333333332 -0.022233224400977213 -0.13443344226568943 0.16666666666666666 0.5393446629166316 -0.20601132958329835
25 192.89666666666668 198.11717324063906 187.6761600926943 130.83333333333334 136.7046383179362 124.9620283487305 53248.0 53248.0 53248.0 -0.07666666666666667 -0.02677790150968079 -0.12655543182365256 0.16666666666666666 0.5393446629166316 -0.20601132958329835
26 192.1966666666667 198.37976100167043 186.01357233166294 132.0 139.50555349946512 124.49444650053486 55296.0 55296.0 55296.0 -0.085 -0.025348232772755733 -0.14465176722724427 0.16666666666666666 0.5393446629166316 -0.20601132958329835
27 191.365 197.6208792347679 185.10912076523212 133.16666666666666 141.15450464421448 125.17882868911882 57344.0 57344.0 57344.0 -0.09666666666666668 -0.03538407896383256 -0.1579492543695008 0.16666666666666666 0.5393446629166316 -0.20601132958329835
28 192.84833333333333 197.62231286361575 188.0743538030509 133.16666666666666 141.15450464421448 125.17882868911882 59392.0 59392.0 59392.0 -0.07999999999999999 -0.02836022205056777 -0.1316397779494322 0.16666666666666666 0.5393446629166316 -0.20601132958329835
29 194.11666666666667 198.23978711387923 189.99354621945412 133.16666666666666 141.15450464421448 125.17882868911882 61440.0 61440.0 61440.0 -0.065 -0.024688711258507252 -0.10531128874149276 0.16666666666666666 0.5393446629166316 -0.20601132958329835
30 194.94500000000002 198.97263267937882 190.91736732062122 133.16666666666666 141.15450464421448 125.17882868911882 63488.0 63488.0 63488.0 -0.05833333333333334 -0.018577131860411468 -0.09808953480625521 0.16666666666666666 0.5393446629166316 -0.20601132958329835
31 195.73333333333335 200.0846498646323 191.3820168020344 133.5 140.955423082115 126.04457691788498 65536.0 65536.0 65536.0 -0.04666666666666667 -0.008080543657365921 -0.08525278967596742 0.16666666666666666 0.5393446629166316 -0.20601132958329835
32 195.335 199.23063323906825 191.43936676093176 134.5 142.80160627027485 126.19839372972515 67584.0 67584.0 67584.0 -0.04833333333333334 -0.014462664278497378 -0.0822040023881693 0.16666666666666666 0.5393446629166316 -0.20601132958329835
33 193.13 198.56328323085285 187.69671676914714 136.83333333333334 147.05449873764132 126.61216792902536 69632.0 69632.0 69632.0 -0.06999999999999999 -0.017718709528806248 -0.12228129047119374 0.16666666666666666 0.5393446629166316 -0.20601132958329835
34 193.21166666666667 199.41070534661984 187.0126279867135 137.66666666666666 148.8718242093144 126.46150912401892 71680.0 71680.0 71680.0 -0.07 -0.009446992918050172 -0.13055300708194983 0.16666666666666666 0.5393446629166316 -0.20601132958329835
35 194.02999999999997 199.02654547329115 189.0334545267088 138.0 149.474609652039 126.525390347961 73728.0 73728.0 73728.0 -0.06333333333333334 -0.009895934860395347 -0.11677073180627133 0.16666666666666666 0.5393446629166316 -0.20601132958329835
36 194.71833333333333 199.56750307899313 189.86916358767354 138.16666666666666 149.66183473368025 126.67149859965306 75776.0 75776.0 75776.0 -0.05166666666666667 -0.003911504060351997 -0.09942182927298135 0.16666666666666666 0.5393446629166316 -0.20601132958329835
37 192.65333333333334 197.5309238131593 187.77574285350738 140.0 151.71893055416464 128.28106944583536 77824.0 77824.0 77824.0 -0.06833333333333334 -0.024585317505311052 -0.11208134916135563 0.16666666666666666 0.5393446629166316 -0.20601132958329835
38 192.00333333333333 197.77210462557764 186.23456204108902 140.66666666666666 152.81391143885907 128.51942189447425 79872.0 79872.0 79872.0 -0.075 -0.023118725279088724 -0.12688127472091126 0.16666666666666666 0.5393446629166316 -0.20601132958329835
39 191.35333333333332 197.38197792026622 185.32468874640043 141.66666666666666 154.59810982751387 128.73522350581945 81920.0 81920.0 81920.0 -0.085 -0.02261677575929033 -0.14738322424070968 0.16666666666666666 0.5393446629166316 -0.20601132958329835
40 191.0 197.70714295856789 184.29285704143211 142.33333333333334 155.7580203770682 128.9086462895985 83968.0 83968.0 83968.0 -0.09000000000000001 -0.018819478319791264 -0.16118052168020874 0.16666666666666666 0.5393446629166316 -0.20601132958329835
41 191.75666666666666 197.58196112751202 185.9313722058213 142.5 155.75078614020063 129.24921385979937 86016.0 86016.0 86016.0 -0.08166666666666667 -0.02018044418101094 -0.14315288915232238 0.16666666666666666 0.5393446629166316 -0.20601132958329835
42 192.6816666666667 198.33632968835852 187.02700364497488 142.83333333333334 156.06733835407022 129.59932831259647 88064.0 88064.0 88064.0 -0.07333333333333333 -0.018968311898999703 -0.12769835476766697 0.16666666666666666 0.5393446629166316 -0.20601132958329835
43 192.8083333333333 198.33935920763747 187.27730745902915 144.5 158.90775254275744 130.09224745724256 90112.0 90112.0 90112.0 -0.06833333333333334 -0.017207127832740116 -0.11945953883392657 0.16666666666666666 0.5393446629166316 -0.20601132958329835
44 192.68833333333336 198.95044271347749 186.42622395318924 145.33333333333334 160.31851119532604 130.34815547134065 92160.0 92160.0 92160.0 -0.07333333333333332 -0.016568712113578646 -0.13009795455308798 0.16666666666666666 0.5393446629166316 -0.20601132958329835
45 192.92333333333332 198.56767169629097 187.27899497037566 145.66666666666666 160.5514090411774 130.7819242921559 94208.0 94208.0 94208.0 -0.07333333333333335 -0.01866260177714426 -0.12800406488952243 0.16666666666666666 0.5393446629166316 -0.20601132958329835
46 194.46166666666667 197.48828973903994 191.4350435942934 145.66666666666666 160.5514090411774 130.7819242921559 96256.0 96256.0 96256.0 -0.06 -0.023944487245360108 -0.09605551275463989 0.16666666666666666 0.5393446629166316 -0.20601132958329835
47 195.14666666666668 197.72895032437916 192.5643830089542 145.66666666666666 160.5514090411774 130.7819242921559 98304.0 98304.0 98304.0 -0.053333333333333344 -0.019833747929597044 -0.08683291873706964 0.16666666666666666 0.5393446629166316 -0.20601132958329835
48 195.985 198.4882096063521 193.48179039364794 145.66666666666666 160.5514090411774 130.7819242921559 100352.0 100352.0 100352.0 -0.045000000000000005 -0.014586187348508906 -0.07541381265149111 0.16666666666666666 0.5393446629166316 -0.20601132958329835


==> figures/data/compiled-shielded-simple-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 30.0 30.0 30.0 0.0 0.0 0.0 2048.0 2048.0 2048.0 21.060294117647057 21.266354964642208 20.854233270651907
1 30.0 30.0 30.0 0.0 0.0 0.0 4096.0 4096.0 4096.0 21.161 21.340454729667403 20.9815452703326
2 30.0 30.0 30.0 0.0 0.0 0.0 6144.0 6144.0 6144.0 21.451 21.596993150524263 21.30500684947574
3 30.0 30.0 30.0 0.0 0.0 0.0 8192.0 8192.0 8192.0 21.748 21.951460069792578 21.544539930207424
4 30.0 30.0 30.0 0.0 0.0 0.0 10240.0 10240.0 10240.0 22.025 22.274499498997493 21.775500501002504
5 30.0 30.0 30.0 0.0 0.0 0.0 12288.0 12288.0 12288.0 22.291 22.40069958978957 22.18130041021043
6 30.0 30.0 30.0 0.0 0.0 0.0 14336.0 14336.0 14336.0 22.308999999999997 22.4929402076763 22.125059792323697
7 30.0 30.0 30.0 0.0 0.0 0.0 16384.0 16384.0 16384.0 22.353 22.47294165248153 22.233058347518472
8 30.0 30.0 30.0 0.0 0.0 0.0 18432.0 18432.0 18432.0 22.458000000000002 22.570898184219235 22.34510181578077
9 30.0 30.0 30.0 0.0 0.0 0.0 20480.0 20480.0 20480.0 22.36 22.443366660002663 22.276633339997336
10 30.0 30.0 30.0 0.0 0.0 0.0 22528.0 22528.0 22528.0 22.442 22.609767696533034 22.274232303466967
11 30.0 30.0 30.0 0.0 0.0 0.0 24576.0 24576.0 24576.0 22.427000000000003 22.571450683625937 22.28254931637407
12 30.0 30.0 30.0 0.0 0.0 0.0 26624.0 26624.0 26624.0 22.514000000000003 22.58757988855659 22.440420111443416
13 30.0 30.0 30.0 0.0 0.0 0.0 28672.0 28672.0 28672.0 22.518 22.62432967600816 22.411670323991842
14 30.0 30.0 30.0 0.0 0.0 0.0 30720.0 30720.0 30720.0 22.612000000000002 22.712628027904756 22.511371972095247
15 30.0 30.0 30.0 0.0 0.0 0.0 32768.0 32768.0 32768.0 22.464000000000002 22.571953693776546 22.35604630622346
16 30.0 30.0 30.0 0.0 0.0 0.0 34816.0 34816.0 34816.0 22.499000000000002 22.58750988645344 22.410490113546565
17 30.0 30.0 30.0 0.0 0.0 0.0 36864.0 36864.0 36864.0 22.471 22.563865494129953 22.378134505870047
18 30.0 30.0 30.0 0.0 0.0 0.0 38912.0 38912.0 38912.0 22.494999999999997 22.59983320084782 22.390166799152176
19 30.0 30.0 30.0 0.0 0.0 0.0 40960.0 40960.0 40960.0 22.558999999999997 22.62859885056522 22.489401149434777
20 30.0 30.0 30.0 0.0 0.0 0.0 43008.0 43008.0 43008.0 22.589 22.723253491574706 22.45474650842529
21 30.0 30.0 30.0 0.0 0.0 0.0 45056.0 45056.0 45056.0 22.529 22.677707767113894 22.380292232886106
22 30.0 30.0 30.0 0.0 0.0 0.0 47104.0 47104.0 47104.0 22.473000000000003 22.585231902772787 22.36076809722722
23 30.0 30.0 30.0 0.0 0.0 0.0 49152.0 49152.0 49152.0 22.471000000000004 22.5865595084794 22.355440491520607
24 30.0 30.0 30.0 0.0 0.0 0.0 51200.0 51200.0 51200.0 22.527 22.653593838712634 22.400406161287368
25 30.0 30.0 30.0 0.0 0.0 0.0 53248.0 53248.0 53248.0 22.596999999999998 22.759098735343613 22.434901264656382
26 30.0 30.0 30.0 0.0 0.0 0.0 55296.0 55296.0 55296.0 22.645 22.89045875417267 22.39954124582733
27 30.0 30.0 30.0 0.0 0.0 0.0 57344.0 57344.0 57344.0 22.748 22.779240998703628 22.716759001296374
28 30.0 30.0 30.0 0.0 0.0 0.0 59392.0 59392.0 59392.0 22.665000000000003 22.81029280780548 22.519707192194524
29 30.0 30.0 30.0 0.0 0.0 0.0 61440.0 61440.0 61440.0 22.547 22.682889661122545 22.411110338877457
30 30.0 30.0 30.0 0.0 0.0 0.0 63488.0 63488.0 63488.0 22.566 22.708737521346 22.423262478654
31 30.0 30.0 30.0 0.0 0.0 0.0 65536.0 65536.0 65536.0 22.618000000000002 22.651852621759623 22.58414737824038
32 30.0 30.0 30.0 0.0 0.0 0.0 67584.0 67584.0 67584.0 22.495000000000005 22.66378981011898 22.326210189881028
33 30.0 30.0 30.0 0.0 0.0 0.0 69632.0 69632.0 69632.0 22.509 22.663964512066475 22.354035487933526
34 30.0 30.0 30.0 0.0 0.0 0.0 71680.0 71680.0 71680.0 22.430999999999997 22.492432890213628 22.369567109786367
35 30.0 30.0 30.0 0.0 0.0 0.0 73728.0 73728.0 73728.0 22.637 22.78953196386332 22.484468036136683
36 30.0 30.0 30.0 0.0 0.0 0.0 75776.0 75776.0 75776.0 22.711000000000002 22.811369318021 22.610630681979003
37 30.0 30.0 30.0 0.0 0.0 0.0 77824.0 77824.0 77824.0 22.690999999999995 22.760382995034803 22.621617004965188
38 30.0 30.0 30.0 0.0 0.0 0.0 79872.0 79872.0 79872.0 22.574 22.729993589611883 22.41800641038812
39 30.0 30.0 30.0 0.0 0.0 0.0 81920.0 81920.0 81920.0 22.488 22.62458696863171 22.35141303136829
40 30.0 30.0 30.0 0.0 0.0 0.0 83968.0 83968.0 83968.0 22.615 22.728092882180974 22.501907117819023
41 30.0 30.0 30.0 0.0 0.0 0.0 86016.0 86016.0 86016.0 22.69 22.820805198673447 22.559194801326555
42 30.0 30.0 30.0 0.0 0.0 0.0 88064.0 88064.0 88064.0 22.642999999999997 22.787 22.498999999999995
43 30.0 30.0 30.0 0.0 0.0 0.0 90112.0 90112.0 90112.0 22.568999999999996 22.662509357820483 22.47549064217951
44 30.0 30.0 30.0 0.0 0.0 0.0 92160.0 92160.0 92160.0 22.57 22.62941380311005 22.51058619688995
45 30.0 30.0 30.0 0.0 0.0 0.0 94208.0 94208.0 94208.0 22.650999999999996 22.780784436663257 22.521215563336735
46 30.0 30.0 30.0 0.0 0.0 0.0 96256.0 96256.0 96256.0 22.607000000000003 22.739083307045217 22.47491669295479
47 30.0 30.0 30.0 0.0 0.0 0.0 98304.0 98304.0 98304.0 22.529000000000003 22.6869366961792 22.371063303820808
48 30.0 30.0 30.0 0.0 0.0 0.0 100352.0 100352.0 100352.0 22.598000000000003 22.66384831053262 22.532151689467383
49 30.0 30.0 30.0 0.0 0.0 0.0 102400.0 102400.0 102400.0 22.491 22.670426865324007 22.311573134675992
50 30.0 30.0 30.0 0.0 0.0 0.0 104448.0 104448.0 104448.0 22.493000000000002 22.64441334155219 22.341586658447813
51 30.0 30.0 30.0 0.0 0.0 0.0 106496.0 106496.0 106496.0 22.536 22.688721969604902 22.3832780303951
52 30.0 30.0 30.0 0.0 0.0 0.0 108544.0 108544.0 108544.0 22.511 22.738143126684477 22.28385687331552
53 30.0 30.0 30.0 0.0 0.0 0.0 110592.0 110592.0 110592.0 22.555 22.602644516998286 22.507355483001714
54 30.0 30.0 30.0 0.0 0.0 0.0 112640.0 112640.0 112640.0 22.562 22.61862155066757 22.505378449332433
55 30.0 30.0 30.0 0.0 0.0 0.0 114688.0 114688.0 114688.0 22.441000000000003 22.601573970493355 22.28042602950665
56 30.0 30.0 30.0 0.0 0.0 0.0 116736.0 116736.0 116736.0 22.519 22.6693130067559 22.368686993244097
57 30.0 30.0 30.0 0.0 0.0 0.0 118784.0 118784.0 118784.0 22.546 22.635520947269338 22.45647905273066
58 30.0 30.0 30.0 0.0 0.0 0.0 120832.0 120832.0 120832.0 22.482 22.57335644476445 22.39064355523555
59 30.0 30.0 30.0 0.0 0.0 0.0 122880.0 122880.0 122880.0 22.55 22.637635609200828 22.462364390799173
60 30.0 30.0 30.0 0.0 0.0 0.0 124928.0 124928.0 124928.0 22.595 22.792661326515834 22.397338673484164
61 30.0 30.0 30.0 0.0 0.0 0.0 126976.0 126976.0 126976.0 22.609 22.830932422146926 22.387067577853077
62 30.0 30.0 30.0 0.0 0.0 0.0 129024.0 129024.0 129024.0 22.738 22.887886623819472 22.588113376180527
63 30.0 30.0 30.0 0.0 0.0 0.0 131072.0 131072.0 131072.0 22.637999999999998 22.705498148122743 22.570501851877253
64 30.0 30.0 30.0 0.0 0.0 0.0 133120.0 133120.0 133120.0 22.488 22.654150534155026 22.321849465844974
65 30.0 30.0 30.0 0.0 0.0 0.0 135168.0 135168.0 135168.0 22.522000000000002 22.731059800057306 22.312940199942698
66 30.0 30.0 30.0 0.0 0.0 0.0 137216.0 137216.0 137216.0 22.589 22.74325303886796 22.43474696113204
67 30.0 30.0 30.0 0.0 0.0 0.0 139264.0 139264.0 139264.0 22.502 22.636707089642673 22.367292910357325
68 30.0 30.0 30.0 0.0 0.0 0.0 141312.0 141312.0 141312.0 22.593999999999998 22.645999999999997 22.541999999999998
69 30.0 30.0 30.0 0.0 0.0 0.0 143360.0 143360.0 143360.0 22.569 22.751767612010443 22.386232387989555
70 30.0 30.0 30.0 0.0 0.0 0.0 145408.0 145408.0 145408.0 22.586 22.738820155738697 22.4331798442613
71 30.0 30.0 30.0 0.0 0.0 0.0 147456.0 147456.0 147456.0 22.582 22.866914022118955 22.297085977881046
72 30.0 30.0 30.0 0.0 0.0 0.0 149504.0 149504.0 149504.0 22.580000000000002 22.65449832212876 22.505501677871244
73 30.0 30.0 30.0 0.0 0.0 0.0 151552.0 151552.0 151552.0 22.508999999999997 22.605819419539674 22.41218058046032
74 30.0 30.0 30.0 0.0 0.0 0.0 153600.0 153600.0 153600.0 22.509 22.624039123779696 22.393960876220305
75 30.0 30.0 30.0 0.0 0.0 0.0 155648.0 155648.0 155648.0 22.69 22.87676188047886 22.503238119521143
76 30.0 30.0 30.0 0.0 0.0 0.0 157696.0 157696.0 157696.0 22.655 22.763719823399416 22.546280176600586
77 30.0 30.0 30.0 0.0 0.0 0.0 159744.0 159744.0 159744.0 22.549 22.700439756999277 22.397560243000722
78 30.0 30.0 30.0 0.0 0.0 0.0 161792.0 161792.0 161792.0 22.453999999999997 22.50853439281774 22.399465607182254
79 30.0 30.0 30.0 0.0 0.0 0.0 163840.0 163840.0 163840.0 22.576999999999998 22.694072627031257 22.45992737296874
80 30.0 30.0 30.0 0.0 0.0 0.0 165888.0 165888.0 165888.0 22.55 22.75954713073674 22.340452869263263
81 30.0 30.0 30.0 0.0 0.0 0.0 167936.0 167936.0 167936.0 22.571000000000005 22.778446378613854 22.363553621386156
82 30.0 30.0 30.0 0.0 0.0 0.0 169984.0 169984.0 169984.0 22.592000000000002 22.669820305833376 22.51417969416663
83 30.0 30.0 30.0 0.0 0.0 0.0 172032.0 172032.0 172032.0 22.533 22.65306664815843 22.412933351841573
84 30.0 30.0 30.0 0.0 0.0 0.0 174080.0 174080.0 174080.0 22.567999999999998 22.79099327344115 22.345006726558847
85 30.0 30.0 30.0 0.0 0.0 0.0 176128.0 176128.0 176128.0 22.556 22.712569473397597 22.399430526602405
86 30.0 30.0 30.0 0.0 0.0 0.0 178176.0 178176.0 178176.0 22.532999999999998 22.67720818284688 22.388791817153116
87 30.0 30.0 30.0 0.0 0.0 0.0 180224.0 180224.0 180224.0 22.586000000000002 22.738689226862935 22.43331077313707
88 30.0 30.0 30.0 0.0 0.0 0.0 182272.0 182272.0 182272.0 22.548000000000002 22.719277552528055 22.37672244747195
89 30.0 30.0 30.0 0.0 0.0 0.0 184320.0 184320.0 184320.0 22.502000000000002 22.649972970504756 22.35402702949525
90 30.0 30.0 30.0 0.0 0.0 0.0 186368.0 186368.0 186368.0 22.611 22.75324626532883 22.46875373467117
91 30.0 30.0 30.0 0.0 0.0 0.0 188416.0 188416.0 188416.0 22.548000000000002 22.608959002616515 22.487040997383488
92 30.0 30.0 30.0 0.0 0.0 0.0 190464.0 190464.0 190464.0 22.549 22.66050784725749 22.437492152742507
93 30.0 30.0 30.0 0.0 0.0 0.0 192512.0 192512.0 192512.0 22.481 22.573703829478617 22.388296170521386
94 30.0 30.0 30.0 0.0 0.0 0.0 194560.0 194560.0 194560.0 22.619999999999997 22.734542568506207 22.505457431493788
95 30.0 30.0 30.0 0.0 0.0 0.0 196608.0 196608.0 196608.0 22.641 22.751607413856394 22.530392586143602
96 30.0 30.0 30.0 0.0 0.0 0.0 198656.0 198656.0 198656.0 22.561 22.663732662770904 22.458267337229096
97 30.0 30.0 30.0 0.0 0.0 0.0 200704.0 200704.0 200704.0 22.591 22.6887445650663 22.4932554349337


==> figures/data/compiled-unshielded-simple-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 11.158000000000001 11.830440331925445 10.485559668074558 155.8 167.10309692075583 144.4969030792442 2048.0 2048.0 2048.0 7.907000000000001 8.302229047515489 7.511770952484513
1 12.988 13.49654301686288 12.47945698313712 277.8 289.7899958298575 265.8100041701425 4096.0 4096.0 4096.0 9.105 9.465180510300044 8.744819489699957
2 15.012 16.05678514537679 13.967214854623212 373.2 385.4539789456323 360.9460210543677 6144.0 6144.0 6144.0 10.834 11.591821878807941 10.076178121192058
3 16.8 17.613215838507834 15.986784161492166 449.8 468.6827964030755 430.91720359692454 8192.0 8192.0 8192.0 12.189 12.821640498229444 11.556359501770556
4 19.148000000000003 20.57253360788716 17.723466392112847 504.6 531.8073519475895 477.39264805241055 10240.0 10240.0 10240.0 14.057000000000002 15.09637769843306 13.017622301566945
5 20.022 21.17936597496211 18.864634025037887 552.8 582.0943680594069 523.505631940593 12288.0 12288.0 12288.0 14.957999999999998 15.674223428826506 14.24177657117349
6 22.454 23.535306617014804 21.372693382985197 584.0 618.0117626711701 549.9882373288299 14336.0 14336.0 14336.0 16.863 17.594222264431274 16.131777735568726
7 23.33 24.611436693715298 22.0485633062847 611.6 651.0086284968153 572.1913715031848 16384.0 16384.0 16384.0 17.671999999999997 18.621150146183414 16.72284985381658
8 24.484 25.572202187095765 23.395797812904238 633.4 676.4051159747303 590.3948840252697 18432.0 18432.0 18432.0 18.552 19.49924125754741 17.60475874245259
9 25.880000000000003 27.114520149693803 24.645479850306202 648.4 696.042837866777 600.757162133223 20480.0 20480.0 20480.0 19.915 20.848166651783053 18.981833348216945
10 26.678000000000004 27.576541039686006 25.779458960314003 658.0 706.0416485978573 609.9583514021427 22528.0 22528.0 22528.0 20.559 21.360083016921468 19.757916983078534
11 27.351999999999997 28.127922676559976 26.576077323440018 667.6 719.3285221130471 615.8714778869529 24576.0 24576.0 24576.0 21.102 21.85309653174542 20.35090346825458
12 27.894 28.764553846697606 27.02344615330239 673.2 726.0219651281549 620.3780348718452 26624.0 26624.0 26624.0 21.578 22.24214305687856 20.913856943121438
13 28.863999999999997 29.082961183774657 28.645038816225338 676.0 728.983016146686 623.016983853314 28672.0 28672.0 28672.0 22.537 22.65909013064126 22.414909869358738
14 29.330000000000002 29.678310206568803 28.9816897934312 678.6 731.1455992448464 626.0544007551537 30720.0 30720.0 30720.0 23.04 23.266517107521704 22.813482892478294
15 29.662 29.92310534272588 29.40089465727412 679.4 731.3792266198719 627.420773380128 32768.0 32768.0 32768.0 23.354 23.564390113836176 23.143609886163823
16 29.446000000000005 29.653711338159482 29.238288661840528 681.6 733.9854941753918 629.2145058246083 34816.0 34816.0 34816.0 23.202 23.479823685095425 22.924176314904578
17 29.494 29.789066094290753 29.198933905709247 682.6 734.5638335768253 630.6361664231747 36864.0 36864.0 36864.0 23.256 23.435927763282937 23.076072236717064
18 29.786 30.03091631223747 29.541083687762534 683.4 735.058881133838 631.741118866162 38912.0 38912.0 38912.0 23.574 23.854346214527684 23.29365378547232
19 29.296 29.801988142153547 28.79001185784645 686.6 740.7612407538824 632.4387592461177 40960.0 40960.0 40960.0 23.18 23.446195416940263 22.913804583059736
20 29.451999999999998 29.847545193372387 29.05645480662761 688.0 743.1398222702975 632.8601777297025 43008.0 43008.0 43008.0 23.319 23.586233979875313 23.051766020124685
21 29.712 29.8783009320479 29.5456990679521 688.8 744.0318748550146 633.5681251449853 45056.0 45056.0 45056.0 23.523000000000003 23.65534802605253 23.390651973947477
22 29.674 29.951531980139226 29.396468019860773 689.8 745.6297411779778 633.9702588220221 47104.0 47104.0 47104.0 23.506 23.76078225997899 23.251217740021012
23 29.659999999999997 29.771175536877497 29.548824463122497 691.0 747.2174350179729 634.7825649820271 49152.0 49152.0 49152.0 23.523999999999997 23.65866254119093 23.389337458809063
24 29.792 30.00790738755309 29.576092612446914 691.6 747.4232926295109 635.7767073704891 51200.0 51200.0 51200.0 23.712 24.009835525080536 23.414164474919463
25 29.552000000000003 29.877416655996587 29.22658334400342 693.4 750.3090502468632 636.4909497531368 53248.0 53248.0 53248.0 23.573999999999995 23.73658536219475 23.41141463780524
26 29.598000000000003 30.00848264275119 29.187517357248815 694.4 751.9033912043454 636.8966087956545 55296.0 55296.0 55296.0 23.618000000000002 23.72243179592442 23.513568204075582
27 29.421999999999997 30.08095068100731 28.763049318992685 697.0 754.9827560572969 639.0172439427031 57344.0 57344.0 57344.0 23.500999999999998 23.7695591182589 23.232440881741095
28 29.596000000000004 30.096583659341775 29.095416340658232 697.8 756.4835581743301 639.1164418256698 59392.0 59392.0 59392.0 23.636 23.804505192798324 23.467494807201675
29 29.73 29.992449995237187 29.467550004762813 698.6 757.4679879051425 639.7320120948575 61440.0 61440.0 61440.0 23.721999999999998 23.82247885349664 23.621521146503355
30 29.594 30.09653756078526 29.09146243921474 700.4 761.0913502898065 639.7086497101934 63488.0 63488.0 63488.0 23.657000000000004 23.74669949832636 23.567300501673646
31 29.684000000000005 30.078390669260827 29.289609330739182 701.0 762.0376932722723 639.9623067277277 65536.0 65536.0 65536.0 23.728 23.838842230219353 23.61715776978065
32 29.51 30.11378804227974 28.906211957720263 703.2 766.4752716311831 639.924728368817 67584.0 67584.0 67584.0 23.668 23.81858552387265 23.51741447612735
33 29.865999999999996 30.133999999999997 29.597999999999995 703.2 766.4752716311831 639.924728368817 69632.0 69632.0 69632.0 23.904000000000003 24.09938167774897 23.708618322251038
34 29.468 30.248702247979345 28.687297752020655 705.6 772.2951272582937 638.9048727417063 71680.0 71680.0 71680.0 23.54 23.933408184968233 23.146591815031766
35 29.615 30.07268438907177 29.157315610928226 718.0 788.4875875597967 647.5124124402033 73728.0 73728.0 73728.0 23.58625 23.853489943683574 23.319010056316426
36 29.8425 30.01372718826168 29.671272811738323 718.75 789.1608478858194 648.3391521141806 75776.0 75776.0 75776.0 23.78125 23.995882680410045 23.566617319589955
37 29.7225 29.961704410494455 29.483295589505545 720.0 791.4877611902905 648.5122388097095 77824.0 77824.0 77824.0 23.73 23.886044865343273 23.573955134656728
38 29.78 30.000113607030553 29.55988639296945 720.25 791.6865977633314 648.8134022366686 79872.0 79872.0 79872.0 23.817500000000003 23.98428953804121 23.650710461958795
39 29.665 30.245237020535573 29.084762979464426 721.75 792.9341801245192 650.5658198754808 81920.0 81920.0 81920.0 23.78 24.064011443431426 23.495988556568577
40 29.22 30.000032050623563 28.439967949376435 724.25 798.2174759607221 650.2825240392779 83968.0 83968.0 83968.0 23.42 23.883990840426836 22.956009159573167
41 29.775 30.048541587331798 29.5014584126682 724.5 798.8790965258385 650.1209034741615 86016.0 86016.0 86016.0 23.79125 23.89972666799824 23.682773332001762
42 29.8325 30.122618510267788 29.54238148973221 725.0 800.2030584484435 649.7969415515565 88064.0 88064.0 88064.0 23.862500000000004 23.975664702977568 23.74933529702244
43 29.83 30.124448637286708 29.53555136271329 725.75 802.19074502515 649.30925497485 90112.0 90112.0 90112.0 23.8375 23.994999999999997 23.68
44 29.845 30.009999999999998 29.68 726.25 802.1985845819394 650.3014154180606 92160.0 92160.0 92160.0 23.845 23.987609606969514 23.702390393030484
45 29.607499999999998 30.03225728363384 29.182742716366157 728.0 803.9572248044911 652.0427751955089 94208.0 94208.0 94208.0 23.68125 23.946494580528988 23.41600541947101
46 29.545 30.33308311744384 28.756916882556162 730.0 804.0371528355865 655.9628471644135 96256.0 96256.0 96256.0 23.697499999999998 24.14606019662917 23.248939803370828
47 29.775 29.934138304628394 29.615861695371603 730.75 805.584400512064 655.915599487936 98304.0 98304.0 98304.0 23.8275 24.01459957242068 23.640400427579323
48 29.155 29.89413801147012 28.415861988529883 734.0 810.9187883419909 657.0812116580091 100352.0 100352.0 100352.0 23.4375 23.94540624134775 22.92959375865225
49 29.4925 29.785533701133506 29.199466298866493 734.75 810.9745859286884 658.5254140713116 102400.0 102400.0 102400.0 23.72625 23.93168779472142 23.52081220527858
50 29.555 29.93895963329496 29.17104036670504 736.5 812.0463433926487 660.9536566073513 104448.0 104448.0 104448.0 23.83875 24.015575302205313 23.66192469779469
51 29.4925 29.925130038254395 29.059869961745605 738.25 814.5106549932532 661.9893450067468 106496.0 106496.0 106496.0 23.814999999999998 24.03188130394296 23.598118696057035
52 29.55 30.02848719941081 29.07151280058919 739.5 817.3925542012843 661.6074457987157 108544.0 108544.0 108544.0 23.83 24.061489740593398 23.5985102594066
53 29.2175 29.70680435313821 28.728195646861792 742.0 818.9220384545288 665.0779615454712 110592.0 110592.0 110592.0 23.580000000000002 23.876373919230424 23.28362608076958
54 29.162499999999998 30.167248102760087 28.15775189723991 745.25 821.69074502515 668.80925497485 112640.0 112640.0 112640.0 23.49125 24.15806495746571 22.82443504253429
55 28.815 29.572644375680305 28.057355624319698 749.0 824.5314504031268 673.4685495968732 114688.0 114688.0 114688.0 23.21625 23.803291044135754 22.629208955864243
56 28.76 29.285975284590446 28.234024715409557 752.5 830.6808800155127 674.3191199844873 116736.0 116736.0 116736.0 23.228749999999998 23.606611995310455 22.85088800468954
57 28.935 29.450485208323187 28.41951479167681 755.0 832.1880819816116 677.8119180183884 118784.0 118784.0 118784.0 23.408749999999998 23.69137994798853 23.126120052011466
58 28.8375 29.25948193089278 28.41551806910722 759.0 836.3724757261909 681.6275242738091 120832.0 120832.0 120832.0 23.411250000000003 23.68580361498258 23.136696385017427
59 29.4425 29.77674354892802 29.108256451071977 760.25 838.4304803003921 682.0695196996079 122880.0 122880.0 122880.0 23.792499999999997 24.03994948979539 23.545050510204604
60 29.4375 29.77001879646119 29.10498120353881 762.0 839.1718860725848 684.8281139274152 124928.0 124928.0 124928.0 23.725 23.895330560968958 23.554669439031045
61 29.552500000000002 29.704548511995352 29.400451488004652 763.25 840.846311123661 685.653688876339 126976.0 126976.0 126976.0 23.86375 24.05004194158632 23.67745805841368
62 29.2675 29.851168356174973 28.683831643825023 766.0 843.4628943430337 688.5371056569663 129024.0 129024.0 129024.0 23.68625 24.005944678560656 23.366555321439346
63 28.872500000000002 29.266604998699588 28.478395001300417 770.0 849.2527602042983 690.7472397957017 131072.0 131072.0 131072.0 23.441249999999997 23.720050443866214 23.16244955613378
64 29.32 29.47556349186104 29.164436508138962 772.0 850.8511255468177 693.1488744531823 133120.0 133120.0 133120.0 23.67125 23.866774135338837 23.475725864661165
65 29.16 29.763365560833563 28.556634439166437 774.75 854.707410538361 694.792589461639 135168.0 135168.0 135168.0 23.607499999999998 24.06756113724156 23.147438862758435
66 29.61 30.0091240408695 29.210875959130497 775.25 855.6284019497775 694.8715980502225 137216.0 137216.0 137216.0 23.94875 24.307434663039835 23.590065336960166
67 29.275 29.7014680527308 28.848531947269198 778.0 859.1079527543385 696.8920472456615 139264.0 139264.0 139264.0 23.732499999999998 23.997794647514795 23.467205352485202
68 29.2125 29.80862813219978 28.61637186780022 780.5 860.1068464392354 700.8931535607646 141312.0 141312.0 141312.0 23.625 23.955775603695315 23.294224396304685
69 29.607499999999998 29.8536071920932 29.361392807906796 781.75 862.0038939865226 701.4961060134774 143360.0 143360.0 143360.0 23.89875 24.095326162084827 23.702173837915172
70 28.95 29.582178772183944 28.317821227816054 786.0 867.6639455328972 704.3360544671028 145408.0 145408.0 145408.0 23.37875 23.890161954787917 22.867338045212083
71 29.3825 29.866048084475576 28.898951915524425 786.75 868.8486449340061 704.6513550659939 147456.0 147456.0 147456.0 23.636249999999997 23.954710652985575 23.31778934701442
72 29.703333333333333 29.91314806642475 29.493518600241917 807.3333333333334 893.101755390768 721.5649112758988 149504.0 149504.0 149504.0 23.956666666666667 23.99856601696659 23.914767316366746
73 29.33 29.877052709221573 28.782947290778424 810.3333333333334 894.6910373218976 725.9756293447691 151552.0 151552.0 151552.0 23.773333333333337 23.962996777945687 23.583669888720987
74 29.093333333333334 29.757980273863083 28.428686392803584 813.0 895.0893821798329 730.9106178201671 153600.0 153600.0 153600.0 23.561666666666667 24.052742582952078 23.070590750381257
75 28.723333333333333 29.24896522818836 28.197701438478305 818.3333333333334 902.959307806633 733.7073588600338 155648.0 155648.0 155648.0 23.365 23.766393406356737 22.96360659364326
76 29.25 29.713968389727864 28.786031610272136 819.0 904.4907402393187 733.5092597606813 157696.0 157696.0 157696.0 23.583333333333332 23.851361109671696 23.315305556994968
77 29.546666666666667 29.730393517060275 29.36293981627306 820.6666666666666 906.5360765607352 734.7972567725981 159744.0 159744.0 159744.0 23.419999999999998 23.793251479121874 23.046748520878122
78 29.47 29.682132034355963 29.257867965644035 822.6666666666666 908.8654034452426 736.4679298880907 161792.0 161792.0 161792.0 23.349999999999998 23.78831115279749 22.911688847202505
79 29.179999999999996 29.92350521181764 28.43649478818235 825.6666666666666 912.4319951235002 738.901338209833 163840.0 163840.0 163840.0 23.345 23.649055915910214 23.040944084089784
80 29.096666666666664 29.756784501265575 28.436548832067754 827.6666666666666 914.7923740605747 740.5409592727585 165888.0 165888.0 165888.0 23.40833333333333 23.803498558973892 23.01316810769277
81 29.25 30.01485292703892 28.48514707296108 830.3333333333334 920.8515942288873 739.8150724377795 167936.0 167936.0 167936.0 23.555000000000003 23.852181201738382 23.257818798261624
82 29.546666666666667 29.55138071187458 29.541952621458755 831.6666666666666 921.3339529098793 741.999380423454 169984.0 169984.0 169984.0 23.92833333333333 24.002420369236308 23.854246297430354
83 28.506666666666664 28.616312561355986 28.397020771977342 837.6666666666666 927.7974358609632 747.53589747237 172032.0 172032.0 172032.0 23.205000000000002 23.265415229867973 23.14458477013203
84 29.33 29.5096292478041 29.150370752195897 838.0 927.7440805847383 748.2559194152617 174080.0 174080.0 174080.0 23.673333333333332 23.890333077316797 23.456333589349867
85 29.186666666666667 29.65445104244489 28.718882290888445 841.3333333333334 930.1189678069851 752.5476988596816 176128.0 176128.0 176128.0 23.516666666666666 23.762102786438977 23.271230546894355
86 29.776666666666667 29.956357759625917 29.596975573707418 841.6666666666666 930.0609852372374 753.2723480960958 178176.0 178176.0 178176.0 24.013333333333332 24.093886973157296 23.932779693509367
87 29.48 29.69228911104121 29.267710888958792 843.6666666666666 932.5198539414565 754.8134793918767 180224.0 180224.0 180224.0 23.808333333333334 23.90514357154305 23.711523095123617
88 28.796666666666667 29.361487188799337 28.231846144533996 848.3333333333334 933.86045703622 762.8062096304467 182272.0 182272.0 182272.0 23.468333333333334 23.794557523457584 23.142109143209083
89 29.399999999999995 29.677968823191854 29.122031176808136 849.3333333333334 934.86045703622 763.8062096304467 184320.0 184320.0 184320.0 23.791666666666668 24.04942408923465 23.533909244098687
90 29.17 30.025608944943116 28.314391055056888 853.0 941.9306846182276 764.0693153817724 186368.0 186368.0 186368.0 23.583333333333332 24.08907261618787 23.077594050478794
91 29.55666666666667 29.736357759625918 29.37697557370742 854.6666666666666 942.8268743695879 766.5064589637453 188416.0 188416.0 188416.0 23.919999999999998 24.187799676375207 23.65220032362479
92 29.246666666666666 29.5320124607871 28.96132087254623 857.0 945.8181663099766 768.1818336900234 190464.0 190464.0 190464.0 23.724999999999998 23.923158185969356 23.52684181403064
93 28.873333333333335 29.49795766487635 28.24870900179032 861.0 952.5022768387031 769.4977231612969 192512.0 192512.0 192512.0 23.355 23.775733486505015 22.934266513494986
94 29.03 29.31083209693101 28.749167903068994 863.6666666666666 955.0790412240657 772.2542921092676 194560.0 194560.0 194560.0 23.461666666666662 23.707170683379672 23.216162649953652
95 29.11 29.60071376585541 28.61928623414459 867.3333333333334 957.3123432313214 777.3543234353453 196608.0 196608.0 196608.0 23.64833333333333 23.848721844869186 23.447944821797474
96 29.333333333333332 29.342761423749153 29.32390524291751 868.6666666666666 958.593797661094 778.7395356722393 198656.0 198656.0 198656.0 23.715000000000003 23.771715665090582 23.658284334909425
97 29.169999999999998 29.550525951808808 28.789474048191188 871.6666666666666 960.946501393714 782.3868319396192 200704.0 200704.0 200704.0 23.531666666666666 23.73238758956433 23.330945743769004


==> figures/data/randomized_evaluation_results.csv <==
grid_size lookup_min lookup_avg lookup_max shield_dt_min shield_dt_avg shield_dt_max l1_min l1_avg l1_max l2_min l2_avg l2_max
5 20.33 21 21.66 11.048 12.8 14.55 3.1 4.4 5.7 9.52 10.5 11.4
10 81.7641 82.142 82.52 34.264 49.42 64.592 12 26 24 1 4.8 11
15 184.45 185.14 185.833 72.54 110.57 148.6 27 48 59 1 5.4 12
20 327.16 327.85 328.54 182.62 223.42 264.23 64 92 120 1 5.5 14


==> figures/data/randomized_evaluation_results_15.csv <==
grid_size lookup_min lookup_avg lookup_max shield_dt_min shield_dt_avg shield_dt_max shield_dt_preds_min shield_dt_preds_avg shield_dt_preds_max l1_min l1_avg l1_max l2_min l2_avg l2_max t_basic_min t_basic_avg t_basic_max t_preds_min t_preds_avg t_preds_max t_l1_min t_l1_avg t_l1_max t_l2_min t_l2_avg t_l2_max t_mc_min t_mc_avg t_mc_max
5.000000000000000000e+00 1.948000000000000043e+01 2.039999999999999858e+01 2.132000000000000028e+01 1.750000000000000000e+01 2.239999999999999858e+01 2.730000000000000071e+01 8.460000000000000853e+00 1.140000000000000036e+01 1.433999999999999986e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 6.459999999999999964e+00 9.400000000000000355e+00 1.233999999999999986e+01 2.149999999999999911e+00 2.359999999999999876e+00 2.569999999999999840e+00 2.089999999999999858e+00 2.359999999999999876e+00 2.629999999999999893e+00 2.020000000000000018e+00 2.259999999999999787e+00 2.509999999999999787e+00 2.049999999999999822e+00 2.250000000000000000e+00 2.439999999999999947e+00 1.000000000000000000e+00 1.499999999999999944e-01 1.799999999999999933e-01 2.049999999999999822e+00 2.250000000000000000e+00 2.439999999999999947e+00
1.000000000000000000e+01 8.110999999999999943e+01 8.329999999999999716e+01 8.548999999999999488e+01 7.737999999999999545e+01 8.520000000000000284e+01 9.301999999999999602e+01 1.336999999999999922e+01 1.819999999999999929e+01 2.303000000000000114e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 1.141999999999999993e+01 1.639999999999999858e+01 2.137999999999999901e+01 2.310000000000000053e+00 2.500000000000000000e+00 2.689999999999999947e+00 2.089999999999999858e+00 2.290000000000000036e+00 2.500000000000000000e+00 1.929999999999999938e+00 2.160000000000000142e+00 2.390000000000000124e+00 2.169999999999999929e+00 2.359999999999999876e+00 2.549999999999999822e+00 1.000000000000000000e+00 4.099999999999999756e-01 5.400000000000000355e-01 2.169999999999999929e+00 2.359999999999999876e+00 2.549999999999999822e+00
1.500000000000000000e+01 1.842199999999999989e+02 1.870999999999999943e+02 1.899799999999999898e+02 1.651599999999999966e+02 1.855999999999999943e+02 2.060399999999999920e+02 1.692000000000000171e+01 2.539999999999999858e+01 3.388000000000000256e+01 2.799999999999999822e+00 4.599999999999999645e+00 6.400000000000000355e+00 6.150000000000000355e+00 1.776999999999999957e+01 2.939000000000000057e+01 2.589999999999999858e+00 2.779999999999999805e+00 2.970000000000000195e+00 1.959999999999999964e+00 2.100000000000000089e+00 2.229999999999999982e+00 1.860000000000000098e+00 2.080000000000000071e+00 2.310000000000000053e+00 1.000000000000000000e+00 2.879999999999999893e+00 4.870000000000000107e+00 1.000000000000000000e+00 6.600000000000000311e-01 7.800000000000000266e-01 1.879999999999999893e+00 2.220000000000000195e+00 2.560000000000000053e+00
2.000000000000000000e+01 3.314800000000000182e+02 3.363000000000000114e+02 3.411200000000000045e+02 3.028799999999999955e+02 3.230000000000000000e+02 3.431200000000000045e+02 2.107999999999999829e+01 4.720000000000000284e+01 7.331999999999999318e+01 1.939999999999999947e+00 1.660000000000000142e+01 3.126000000000000156e+01 1.000000000000000000e+00 7.620000000000000107e+00 1.680999999999999872e+01 3.560000000000000053e+00 3.680000000000000160e+00 3.799999999999999822e+00 1.969999999999999973e+00 2.149999999999999911e+00 2.319999999999999840e+00 1.959999999999999964e+00 2.180000000000000160e+00 2.410000000000000142e+00 1.080000000000000071e+00 1.140000000000000036e+01 2.173000000000000043e+01 1.189999999999999947e+00 1.379999999999999893e+00 1.570000000000000062e+00 1.939999999999999947e+00 2.049999999999999822e+00 2.160000000000000142e+00
2.500000000000000000e+01 5.196799999999999500e+02 5.262000000000000455e+02 5.327200000000000273e+02 4.721600000000000250e+02 5.192000000000000455e+02 5.662400000000000091e+02 1.230000000000000071e+01 7.329999999999999716e+01 1.343000000000000114e+02 1.000000000000000000e+00 2.630000000000000071e+01 5.368999999999999773e+01 1.000000000000000000e+00 7.280000000000000249e+00 1.737999999999999901e+01 4.120000000000000107e+00 4.719999999999999751e+00 5.330000000000000071e+00 2.109999999999999876e+00 2.430000000000000160e+00 2.750000000000000000e+00 2.020000000000000018e+00 2.229999999999999982e+00 2.430000000000000160e+00 1.370000000000000107e+00 1.989000000000000057e+01 3.842000000000000171e+01 1.860000000000000098e+00 2.379999999999999893e+00 2.899999999999999911e+00 2.029999999999999805e+00 2.169999999999999929e+00 2.310000000000000053e+00
3.000000000000000000e+01 7.509500000000000455e+02 7.565000000000000000e+02 7.620499999999999545e+02 7.223999999999999773e+02 7.463999999999999773e+02 7.703999999999999773e+02 4.013000000000000256e+01 8.940000000000000568e+01 1.386699999999999875e+02 9.160000000000000142e+00 2.280000000000000071e+01 3.643999999999999773e+01 1.000000000000000000e+00 1.015000000000000036e+01 2.626999999999999957e+01 3.959999999999999964e+00 4.599999999999999645e+00 5.250000000000000000e+00 2.279999999999999805e+00 2.490000000000000213e+00 2.689999999999999947e+00 1.969999999999999973e+00 2.160000000000000142e+00 2.359999999999999876e+00 8.039999999999999147e+00 1.876999999999999957e+01 2.950000000000000000e+01 2.810000000000000053e+00 3.419999999999999929e+00 4.040000000000000036e+00 2.089999999999999858e+00 2.229999999999999982e+00 2.370000000000000107e+00
3.500000000000000000e+01 1.023220000000000027e+03 1.029500000000000000e+03 1.035779999999999973e+03 1.015440000000000055e+03 1.048799999999999955e+03 1.082160000000000082e+03 8.540000000000000568e+01 1.560000000000000000e+02 2.265999999999999943e+02 1.516999999999999993e+01 4.379999999999999716e+01 7.243000000000000682e+01 1.000000000000000000e+00 9.609999999999999432e+00 2.614999999999999858e+01 4.610000000000000320e+00 5.000000000000000000e+00 5.389999999999999680e+00 2.629999999999999893e+00 2.910000000000000142e+00 3.180000000000000160e+00 2.049999999999999822e+00 2.410000000000000142e+00 2.779999999999999805e+00 1.107000000000000028e+01 3.353999999999999915e+01 5.600999999999999801e+01 4.759999999999999787e+00 5.639999999999999680e+00 6.509999999999999787e+00 2.149999999999999911e+00 2.189999999999999947e+00 2.220000000000000195e+00
4.000000000000000000e+01 1.335170000000000073e+03 1.343799999999999955e+03 1.352430000000000064e+03 1.318119999999999891e+03 1.377200000000000045e+03 1.436279999999999973e+03 5.496999999999999886e+01 2.401999999999999886e+02 4.254300000000000068e+02 1.000000000000000000e+00 7.259999999999999432e+01 1.530600000000000023e+02 1.000000000000000000e+00 8.580000000000000071e+00 2.603999999999999915e+01 4.169999999999999929e+00 5.089999999999999858e+00 6.019999999999999574e+00 1.780000000000000027e+00 3.609999999999999876e+00 5.440000000000000391e+00 1.760000000000000009e+00 2.339999999999999858e+00 2.919999999999999929e+00 1.000000000000000000e+00 5.782999999999999829e+01 1.230999999999999943e+02 6.120000000000000107e+00 9.699999999999999289e+00 1.328999999999999915e+01 1.909999999999999920e+00 2.209999999999999964e+00 2.509999999999999787e+00
4.500000000000000000e+01 1.695269999999999982e+03 1.704400000000000091e+03 1.713529999999999973e+03 1.686109999999999900e+03 1.730599999999999909e+03 1.775089999999999918e+03 5.942999999999999972e+01 2.011999999999999886e+02 3.429700000000000273e+02 6.280000000000000249e+00 4.900000000000000000e+01 9.171999999999999886e+01 1.000000000000000000e+00 1.088000000000000078e+01 3.439999999999999858e+01 4.219999999999999751e+00 4.540000000000000036e+00 4.870000000000000107e+00 2.029999999999999805e+00 2.569999999999999840e+00 3.120000000000000107e+00 1.689999999999999947e+00 1.879999999999999893e+00 2.060000000000000053e+00 5.820000000000000284e+00 3.128999999999999915e+01 5.675000000000000000e+01 7.900000000000000355e+00 9.669999999999999929e+00 1.143999999999999950e+01 1.719999999999999973e+00 1.770000000000000018e+00 1.820000000000000062e+00
5.000000000000000000e+01 2.096070000000000164e+03 2.105199999999999818e+03 2.114329999999999927e+03 2.077679999999999836e+03 2.162000000000000000e+03 2.246320000000000164e+03 1.157500000000000000e+02 3.675000000000000000e+02 6.192500000000000000e+02 1.205000000000000071e+01 1.177000000000000028e+02 2.233499999999999943e+02 1.000000000000000000e+00 8.000000000000000000e+00 2.689000000000000057e+01 4.820000000000000284e+00 5.540000000000000036e+00 6.259999999999999787e+00 2.479999999999999982e+00 3.430000000000000160e+00 4.370000000000000107e+00 2.029999999999999805e+00 2.450000000000000178e+00 2.870000000000000107e+00 1.089000000000000057e+01 8.100000000000000000e+01 1.511100000000000136e+02 1.158999999999999986e+01 1.548000000000000043e+01 1.935999999999999943e+01 1.919999999999999929e+00 2.040000000000000036e+00 2.160000000000000142e+00


==> figures/data/randomized_evaluation_results_20.csv <==
grid_size lookup_min lookup_avg lookup_max shield_dt_min shield_dt_avg shield_dt_max shield_dt_preds_min shield_dt_preds_avg shield_dt_preds_max l1_min l1_avg l1_max l2_min l2_avg l2_max t_basic_min t_basic_avg t_basic_max t_preds_min t_preds_avg t_preds_max t_l1_min t_l1_avg t_l1_max t_l2_min t_l2_avg t_l2_max t_mc_min t_mc_avg t_mc_max
5.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+01 2.000000000000000000e+01 1.810000000000000142e+01 2.060000000000000142e+01 2.310000000000000142e+01 9.119999999999999218e+00 1.040000000000000036e+01 1.167999999999999972e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.120000000000000107e+00 8.400000000000000355e+00 9.679999999999999716e+00 1.959999999999999964e+00 2.140000000000000124e+00 2.319999999999999840e+00 1.820000000000000062e+00 1.989999999999999991e+00 2.160000000000000142e+00 1.729999999999999982e+00 1.959999999999999964e+00 2.189999999999999947e+00 2.020000000000000018e+00 2.149999999999999911e+00 2.279999999999999805e+00 1.000000000000000000e+00 1.600000000000000033e-01 1.799999999999999933e-01 2.020000000000000018e+00 2.149999999999999911e+00 2.279999999999999805e+00
1.000000000000000000e+01 8.000000000000000000e+01 8.000000000000000000e+01 8.000000000000000000e+01 7.465999999999999659e+01 8.579999999999999716e+01 9.693999999999999773e+01 2.091000000000000014e+01 2.360000000000000142e+01 2.628999999999999915e+01 2.799999999999999822e+00 4.599999999999999645e+00 6.400000000000000355e+00 8.419999999999999929e+00 1.685000000000000142e+01 2.528000000000000114e+01 2.060000000000000053e+00 2.270000000000000018e+00 2.470000000000000195e+00 1.939999999999999947e+00 2.120000000000000107e+00 2.290000000000000036e+00 1.850000000000000089e+00 1.989999999999999991e+00 2.129999999999999893e+00 1.000000000000000000e+00 2.770000000000000018e+00 4.790000000000000036e+00 1.000000000000000000e+00 3.499999999999999778e-01 4.199999999999999845e-01 1.899999999999999911e+00 2.109999999999999876e+00 2.319999999999999840e+00
1.500000000000000000e+01 1.800000000000000000e+02 1.800000000000000000e+02 1.800000000000000000e+02 1.839799999999999898e+02 1.991999999999999886e+02 2.144199999999999875e+02 4.357999999999999829e+01 5.770000000000000284e+01 7.181999999999999318e+01 6.030000000000000249e+00 1.490000000000000036e+01 2.376999999999999957e+01 1.000000000000000000e+00 1.060999999999999943e+01 2.485999999999999943e+01 2.580000000000000071e+00 2.830000000000000071e+00 3.080000000000000071e+00 2.180000000000000160e+00 2.310000000000000053e+00 2.450000000000000178e+00 1.879999999999999893e+00 2.109999999999999876e+00 2.350000000000000089e+00 5.709999999999999964e+00 1.107000000000000028e+01 1.642999999999999972e+01 1.000000000000000000e+00 6.700000000000000400e-01 7.800000000000000266e-01 2.069999999999999840e+00 2.229999999999999982e+00 2.379999999999999893e+00
2.000000000000000000e+01 3.200000000000000000e+02 3.200000000000000000e+02 3.200000000000000000e+02 3.145199999999999818e+02 3.340000000000000000e+02 3.534800000000000182e+02 9.112999999999999545e+01 1.190000000000000000e+02 1.468700000000000045e+02 2.998000000000000043e+01 4.120000000000000284e+01 5.242000000000000171e+01 1.000000000000000000e+00 7.009999999999999787e+00 1.967999999999999972e+01 3.049999999999999822e+00 3.310000000000000053e+00 3.560000000000000053e+00 2.350000000000000089e+00 2.520000000000000018e+00 2.689999999999999947e+00 2.020000000000000018e+00 2.120000000000000107e+00 2.220000000000000195e+00 2.083999999999999986e+01 3.046999999999999886e+01 4.010000000000000142e+01 1.000000000000000000e+00 1.050000000000000044e+00 1.280000000000000027e+00 2.009999999999999787e+00 2.060000000000000053e+00 2.109999999999999876e+00
2.500000000000000000e+01 5.000000000000000000e+02 5.000000000000000000e+02 5.000000000000000000e+02 5.228600000000000136e+02 5.490000000000000000e+02 5.751399999999999864e+02 2.299399999999999977e+02 2.906999999999999886e+02 3.514599999999999795e+02 8.620000000000000284e+01 1.280999999999999943e+02 1.700000000000000000e+02 1.000000000000000000e+00 5.240000000000000213e+00 1.309999999999999964e+01 3.979999999999999982e+00 4.209999999999999964e+00 4.429999999999999716e+00 2.819999999999999840e+00 3.149999999999999911e+00 3.470000000000000195e+00 2.180000000000000160e+00 2.390000000000000124e+00 2.600000000000000089e+00 6.729000000000000625e+01 1.037399999999999949e+02 1.401899999999999977e+02 1.770000000000000018e+00 2.000000000000000000e+00 2.229999999999999982e+00 2.149999999999999911e+00 2.209999999999999964e+00 2.279999999999999805e+00
3.000000000000000000e+01 7.200000000000000000e+02 7.200000000000000000e+02 7.200000000000000000e+02 7.284299999999999500e+02 7.882000000000000455e+02 8.479700000000000273e+02 4.093600000000000136e+02 4.571000000000000227e+02 5.048399999999999750e+02 1.653000000000000114e+02 1.916999999999999886e+02 2.180999999999999943e+02 1.000000000000000000e+00 5.219999999999999751e+00 1.327999999999999936e+01 3.669999999999999929e+00 3.990000000000000213e+00 4.309999999999999609e+00 3.850000000000000089e+00 4.219999999999999751e+00 4.580000000000000071e+00 2.669999999999999929e+00 2.890000000000000124e+00 3.120000000000000107e+00 1.454300000000000068e+02 1.682899999999999920e+02 1.911599999999999966e+02 2.439999999999999947e+00 2.890000000000000124e+00 3.339999999999999858e+00 2.299999999999999822e+00 2.379999999999999893e+00 2.450000000000000178e+00
3.500000000000000000e+01 9.800000000000000000e+02 9.800000000000000000e+02 9.800000000000000000e+02 1.024059999999999945e+03 1.098599999999999909e+03 1.173140000000000100e+03 5.329199999999999591e+02 6.422999999999999545e+02 7.516799999999999500e+02 1.961699999999999875e+02 2.399000000000000057e+02 2.836299999999999955e+02 1.000000000000000000e+00 6.070000000000000284e+00 1.568999999999999950e+01 3.629999999999999893e+00 4.009999999999999787e+00 4.400000000000000355e+00 4.070000000000000284e+00 4.299999999999999822e+00 4.540000000000000036e+00 2.669999999999999929e+00 2.939999999999999947e+00 3.220000000000000195e+00 1.645300000000000011e+02 2.044600000000000080e+02 2.443899999999999864e+02 2.970000000000000195e+00 4.070000000000000284e+00 5.169999999999999929e+00 2.240000000000000213e+00 2.279999999999999805e+00 2.310000000000000053e+00
4.000000000000000000e+01 1.280000000000000000e+03 1.280000000000000000e+03 1.280000000000000000e+03 1.262309999999999945e+03 1.376000000000000000e+03 1.489690000000000055e+03 8.117899999999999636e+02 9.490000000000000000e+02 1.086210000000000036e+03 2.524399999999999977e+02 3.050000000000000000e+02 3.575600000000000023e+02 1.000000000000000000e+00 6.839999999999999858e+00 1.925000000000000000e+01 3.919999999999999929e+00 4.120000000000000107e+00 4.330000000000000071e+00 4.230000000000000426e+00 4.490000000000000213e+00 4.759999999999999787e+00 3.120000000000000107e+00 3.370000000000000107e+00 3.620000000000000107e+00 2.425300000000000011e+02 2.960500000000000114e+02 3.495699999999999932e+02 4.410000000000000142e+00 6.030000000000000249e+00 7.650000000000000355e+00 2.419999999999999929e+00 2.500000000000000000e+00 2.580000000000000071e+00
4.500000000000000000e+01 1.620000000000000000e+03 1.620000000000000000e+03 1.620000000000000000e+03 1.529279999999999973e+03 1.700000000000000000e+03 1.870720000000000027e+03 1.079960000000000036e+03 1.160700000000000045e+03 1.241440000000000055e+03 2.821800000000000068e+02 3.635000000000000000e+02 4.448199999999999932e+02 1.000000000000000000e+00 7.040000000000000036e+00 2.089999999999999858e+01 4.610000000000000320e+00 4.870000000000000107e+00 5.139999999999999680e+00 4.900000000000000355e+00 5.129999999999999893e+00 5.370000000000000107e+00 3.540000000000000036e+00 3.810000000000000053e+00 4.080000000000000071e+00 3.057200000000000273e+02 3.931100000000000136e+02 4.805099999999999909e+02 7.919999999999999929e+00 1.031000000000000050e+01 1.268999999999999950e+01 2.709999999999999964e+00 2.799999999999999822e+00 2.899999999999999911e+00
5.000000000000000000e+01 2.000000000000000000e+03 2.000000000000000000e+03 2.000000000000000000e+03 1.899589999999999918e+03 2.080199999999999818e+03 2.260809999999999945e+03 1.368839999999999918e+03 1.480400000000000091e+03 1.591960000000000036e+03 4.032400000000000091e+02 4.853999999999999773e+02 5.675599999999999454e+02 1.000000000000000000e+00 6.740000000000000213e+00 2.012999999999999901e+01 5.379999999999999893e+00 5.780000000000000249e+00 6.190000000000000391e+00 5.190000000000000391e+00 5.509999999999999787e+00 5.839999999999999858e+00 4.200000000000000178e+00 4.570000000000000284e+00 4.929999999999999716e+00 4.816299999999999955e+02 5.920000000000000000e+02 7.023700000000000045e+02 9.029999999999999361e+00 1.263000000000000078e+01 1.623000000000000043e+01 3.040000000000000036e+00 3.169999999999999929e+00 3.290000000000000036e+00


==> figures/data/randomized_evaluation_results_4.csv <==
grid_size lookup_min lookup_avg lookup_max shield_dt_min shield_dt_avg shield_dt_max shield_dt_preds_min shield_dt_preds_avg shield_dt_preds_max l1_min l1_avg l1_max l2_min l2_avg l2_max t_basic_min t_basic_avg t_basic_max t_preds_min t_preds_avg t_preds_max t_l1_min t_l1_avg t_l1_max t_l2_min t_l2_avg t_l2_max t_mc_min t_mc_avg t_mc_max
5.000000000000000000e+00 2.280000000000000071e+01 2.319999999999999929e+01 2.360000000000000142e+01 2.060000000000000142e+01 2.139999999999999858e+01 2.219999999999999929e+01 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 1.419999999999999929e+00 1.620000000000000107e+00 1.820000000000000062e+00 1.350000000000000089e+00 1.590000000000000080e+00 1.840000000000000080e+00 1.330000000000000071e+00 1.489999999999999991e+00 1.649999999999999911e+00 1.399999999999999911e+00 1.629999999999999893e+00 1.860000000000000098e+00 1.000000000000000000e+00 1.499999999999999944e-01 1.799999999999999933e-01 1.399999999999999911e+00 1.629999999999999893e+00 1.860000000000000098e+00
1.000000000000000000e+01 9.285999999999999943e+01 9.390000000000000568e+01 9.493999999999999773e+01 6.920999999999999375e+01 7.100000000000000000e+01 7.279000000000000625e+01 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 1.419999999999999929e+00 1.780000000000000027e+00 2.129999999999999893e+00 1.280000000000000027e+00 1.750000000000000000e+00 2.220000000000000195e+00 1.280000000000000027e+00 1.540000000000000036e+00 1.800000000000000044e+00 1.350000000000000089e+00 1.500000000000000000e+00 1.649999999999999911e+00 1.000000000000000000e+00 3.599999999999999867e-01 4.400000000000000022e-01 1.350000000000000089e+00 1.500000000000000000e+00 1.649999999999999911e+00
1.500000000000000000e+01 2.101299999999999955e+02 2.120999999999999943e+02 2.140699999999999932e+02 1.528400000000000034e+02 1.580000000000000000e+02 1.631599999999999966e+02 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 1.969999999999999973e+00 2.200000000000000178e+00 2.439999999999999947e+00 1.350000000000000089e+00 1.510000000000000009e+00 1.669999999999999929e+00 1.280000000000000027e+00 1.409999999999999920e+00 1.530000000000000027e+00 1.399999999999999911e+00 1.550000000000000044e+00 1.699999999999999956e+00 1.000000000000000000e+00 6.700000000000000400e-01 7.600000000000000089e-01 1.399999999999999911e+00 1.550000000000000044e+00 1.699999999999999956e+00
2.000000000000000000e+01 3.757200000000000273e+02 3.781999999999999886e+02 3.806800000000000068e+02 2.583899999999999864e+02 2.668000000000000114e+02 2.752099999999999795e+02 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 2.410000000000000142e+00 2.609999999999999876e+00 2.810000000000000053e+00 1.370000000000000107e+00 1.570000000000000062e+00 1.780000000000000027e+00 1.290000000000000036e+00 1.449999999999999956e+00 1.600000000000000089e+00 1.399999999999999911e+00 1.590000000000000080e+00 1.780000000000000027e+00 1.000000000000000000e+00 1.110000000000000098e+00 1.229999999999999982e+00 1.399999999999999911e+00 1.590000000000000080e+00 1.780000000000000027e+00
2.500000000000000000e+01 5.888700000000000045e+02 5.916000000000000227e+02 5.943300000000000409e+02 4.031800000000000068e+02 4.106000000000000227e+02 4.180199999999999818e+02 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 2.959999999999999964e+00 3.370000000000000107e+00 3.790000000000000036e+00 1.350000000000000089e+00 1.560000000000000053e+00 1.760000000000000009e+00 1.320000000000000062e+00 1.510000000000000009e+00 1.699999999999999956e+00 1.340000000000000080e+00 1.540000000000000036e+00 1.739999999999999991e+00 1.580000000000000071e+00 1.719999999999999973e+00 1.870000000000000107e+00 1.340000000000000080e+00 1.540000000000000036e+00 1.739999999999999991e+00
3.000000000000000000e+01 8.478300000000000409e+02 8.512999999999999545e+02 8.547699999999999818e+02 5.730299999999999727e+02 5.850000000000000000e+02 5.969700000000000273e+02 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 3.609999999999999876e+00 4.070000000000000284e+00 4.530000000000000249e+00 1.429999999999999938e+00 1.620000000000000107e+00 1.800000000000000044e+00 1.270000000000000018e+00 1.399999999999999911e+00 1.520000000000000018e+00 1.449999999999999956e+00 1.629999999999999893e+00 1.810000000000000053e+00 2.319999999999999840e+00 2.580000000000000071e+00 2.839999999999999858e+00 1.449999999999999956e+00 1.629999999999999893e+00 1.810000000000000053e+00
3.500000000000000000e+01 1.155289999999999964e+03 1.159000000000000000e+03 1.162710000000000036e+03 7.828400000000000318e+02 7.930000000000000000e+02 8.031599999999999682e+02 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 4.669999999999999929e+00 5.320000000000000284e+00 5.959999999999999964e+00 1.439999999999999947e+00 1.620000000000000107e+00 1.800000000000000044e+00 1.280000000000000027e+00 1.520000000000000018e+00 1.750000000000000000e+00 1.439999999999999947e+00 1.570000000000000062e+00 1.709999999999999964e+00 3.419999999999999929e+00 3.779999999999999805e+00 4.139999999999999680e+00 1.439999999999999947e+00 1.570000000000000062e+00 1.709999999999999964e+00
4.000000000000000000e+01 1.509319999999999936e+03 1.513500000000000000e+03 1.517680000000000064e+03 9.986599999999999682e+02 1.020399999999999977e+03 1.042140000000000100e+03 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.129999999999999893e+00 8.529999999999999361e+00 9.929999999999999716e+00 1.669999999999999929e+00 2.310000000000000053e+00 2.939999999999999947e+00 1.919999999999999929e+00 2.250000000000000000e+00 2.569999999999999840e+00 2.040000000000000036e+00 2.259999999999999787e+00 2.490000000000000213e+00 6.240000000000000213e+00 7.450000000000000178e+00 8.660000000000000142e+00 2.040000000000000036e+00 2.259999999999999787e+00 2.490000000000000213e+00
4.500000000000000000e+01 1.911849999999999909e+03 1.916099999999999909e+03 1.920349999999999909e+03 1.263609999999999900e+03 1.285000000000000000e+03 1.306390000000000100e+03 9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00 8.720000000000000639e+00 1.025000000000000000e+01 1.176999999999999957e+01 2.060000000000000053e+00 2.350000000000000089e+00 2.649999999999999911e+00 1.959999999999999964e+00 2.290000000000000036e+00 2.620000000000000107e+00 2.089999999999999858e+00 2.439999999999999947e+00 2.790000000000000036e+00 1.108999999999999986e+01 1.207000000000000028e+01 1.305000000000000071e+01 2.089999999999999858e+00 2.439999999999999947e+00 2.790000000000000036e+00
5.000000000000000000e+01 2.361480000000000018e+03 2.365000000000000000e+03 2.368519999999999982e+03 1.568220000000000027e+03 1.589799999999999955e+03 1.611380000000000109e+03 8.599999999999999645e+00 9.199999999999999289e+00 9.800000000000000711e+00 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 6.599999999999999645e+00 7.200000000000000178e+00 7.799999999999999822e+00 9.429999999999999716e+00 1.101999999999999957e+01 1.260999999999999943e+01 2.259999999999999787e+00 2.500000000000000000e+00 2.740000000000000213e+00 2.020000000000000018e+00 2.319999999999999840e+00 2.609999999999999876e+00 2.089999999999999858e+00 2.350000000000000089e+00 2.600000000000000089e+00 1.488000000000000078e+01 1.571000000000000085e+01 1.653999999999999915e+01 2.089999999999999858e+00 2.350000000000000089e+00 2.600000000000000089e+00


==> figures/data/randomized_evaluation_results_base5.csv <==
grid_size lookup_min lookup_avg lookup_max shield_dt_min shield_dt_avg shield_dt_max shield_dt_preds_min shield_dt_preds_avg shield_dt_preds_max l1_min l1_avg l1_max l2_min l2_avg l2_max
5.000000000000000000e+00 2.080000000000000071e+01 2.110000000000000142e+01 2.140000000000000213e+01 3.671193869821788525e+01 3.879999999999999716e+01 4.088806130178210907e+01 3.883795006481867063e+01 4.039999999999999858e+01 4.196204993518132653e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 6.640408205773456807e+00 8.599999999999999645e+00 1.055959179422654159e+01
1.000000000000000000e+01 8.439999999999999147e+01 8.529999999999999716e+01 8.620000000000000284e+01 1.620335206051617263e+02 1.650000000000000000e+02 1.679664793948382737e+02 1.625207843891257653e+02 1.665999999999999943e+02 1.706792156108742233e+02 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 9.225131582592416279e+00 1.159999999999999964e+01 1.397486841740758301e+01
1.500000000000000000e+01 1.905167603025808774e+02 1.920000000000000000e+02 1.934832396974191226e+02 3.672136575601077766e+02 3.716000000000000227e+02 3.759863424398922689e+02 3.654160256822491419e+02 3.703999999999999773e+02 3.753839743177508126e+02 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 1.104738907715195850e+01 1.440000000000000036e+01 1.775261092284804221e+01
2.000000000000000000e+01 3.409347524157501539e+02 3.425000000000000000e+02 3.440652475842498461e+02 6.637264271266384412e+02 6.692000000000000455e+02 6.746735728733616497e+02 6.598644149282987428e+02 6.647999999999999545e+02 6.697355850717011663e+02 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 1.447335008385784150e+01 1.580000000000000071e+01 1.712664991614215992e+01
2.500000000000000000e+01 5.326652018189013233e+02 5.357000000000000455e+02 5.387347981810987676e+02 1.041270738862881899e+03 1.050000000000000000e+03 1.058729261137118101e+03 1.032737436868917030e+03 1.041400000000000091e+03 1.050062563131083152e+03 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 1.619999999999999929e+01 1.980000000000000071e+01 2.340000000000000213e+01
3.000000000000000000e+01 7.685146279116246433e+02 7.708999999999999773e+02 7.732853720883753113e+02 1.504255771560203357e+03 1.511400000000000091e+03 1.518544228439796825e+03 1.481680509924221724e+03 1.495799999999999955e+03 1.509919490075778185e+03 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 1.480625203583083227e+01 2.439999999999999858e+01 3.399374796416916666e+01
3.500000000000000000e+01 1.045620567051745866e+03 1.049500000000000000e+03 1.053379432948254134e+03 2.043521450482056252e+03 2.054000000000000000e+03 2.064478549517943975e+03 2.022571685107603571e+03 2.035299999999999955e+03 2.048028314892396338e+03 -6.000000000000005329e-01 6.299999999999999822e+00 1.319999999999999929e+01 5.163165575122626194e+00 2.500000000000000000e+01 4.483683442487737381e+01
4.000000000000000000e+01 1.365542122707363887e+03 1.371099999999999909e+03 1.376657877292635931e+03 2.687405715452371169e+03 2.701400000000000091e+03 2.715394284547629013e+03 2.642723139547106712e+03 2.665400000000000091e+03 2.688076860452893470e+03 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 2.159411934226154273e+01 3.180000000000000071e+01 4.200588065773845869e+01
4.500000000000000000e+01 1.731216415530297809e+03 1.737299999999999955e+03 1.743383584469702100e+03 3.394322833881696624e+03 3.413800000000000182e+03 3.433277166118303739e+03 3.343107625144376470e+03 3.371300000000000182e+03 3.399492374855623893e+03 -3.164296097318457512e-01 7.299999999999999822e+00 1.491642960973184628e+01 1.285614996914340225e+00 1.827272727272727337e+01 3.525983954854020652e+01
5.000000000000000000e+01 2.139859304675784642e+03 2.145900000000000091e+03 2.151940695324215540e+03 4.214004412480514475e+03 4.227600000000000364e+03 4.241195587519486253e+03 4.150536667105378001e+03 4.163199999999999818e+03 4.175863332894621635e+03 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 3.190132279761358447e+01 5.079999999999999716e+01 6.969867720238640629e+01


==> figures/data/randomized_evaluation_results_base5_max5.csv <==
grid_size lookup_min lookup_avg lookup_max shield_dt_min shield_dt_avg shield_dt_max shield_dt_preds_min shield_dt_preds_avg shield_dt_preds_max l1_min l1_avg l1_max l2_min l2_avg l2_max t_basic_min t_basic_avg t_basic_max t_preds_min t_preds_avg t_preds_max t_l1_min t_l1_avg t_l1_max t_l2_min t_l2_avg t_l2_max t_mc_min t_mc_avg t_mc_max
5.000000000000000000e+00 1.948348486100882937e+01 2.039999999999999858e+01 2.131651513899116779e+01 1.749693973114749213e+01 2.239999999999999858e+01 2.730306026885250503e+01 8.460612308660186542e+00 1.140000000000000036e+01 1.433938769133981417e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 6.460612308660186542e+00 9.400000000000000355e+00 1.233938769133981417e+01 1.597658176947426734e+00 1.812372279167175249e+00 2.027086381386923986e+00 1.541360219561216605e+00 1.690977406501769975e+00 1.840594593442323346e+00 1.517610269154598734e+00 1.664850807189941495e+00 1.812091345225284256e+00 1.609531627293288691e+00 1.793173456192016513e+00 1.976815285090744334e+00 1.164908632798827282e-01 1.402903556823730524e-01 1.640898480848633767e-01
1.000000000000000000e+01 8.110682878005385987e+01 8.329999999999999716e+01 8.549317121994613444e+01 7.737951408159314326e+01 8.520000000000000284e+01 9.302048591840686242e+01 1.336678161056217107e+01 1.819999999999999929e+01 2.303321838943782751e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 1.141602568224915437e+01 1.639999999999999858e+01 2.138397431775084101e+01 2.064315520711920815e+00 2.161529421806335449e+00 2.258743322900750083e+00 1.732129629212538990e+00 1.860968136787414462e+00 1.989806644362289934e+00 1.526116767784382766e+00 1.750057888031005815e+00 1.973999008277628864e+00 1.826681810922783145e+00 1.928665375709533780e+00 2.030648940496284638e+00 3.520347504700231389e-01 3.685405492782592995e-01 3.850463480864954602e-01
1.500000000000000000e+01 1.842207639902223946e+02 1.870999999999999943e+02 1.899792360097775941e+02 1.648515207375338889e+02 1.854000000000000057e+02 2.059484792624661225e+02 1.692415195983316067e+01 2.539999999999999858e+01 3.387584804016683648e+01 2.799999999999999822e+00 4.599999999999999645e+00 6.399999999999999467e+00 6.145952758446705744e+00 1.776923076923077005e+01 2.939250878001483613e+01 2.404881661239469004e+00 2.531047344207763672e+00 2.657213027176058340e+00 1.712951864220766174e+00 1.896658110618591353e+00 2.080364357016416310e+00 1.581418400668113788e+00 1.749493241310119629e+00 1.917568081952125469e+00 7.321866393749452140e-01 2.489477562904357733e+00 4.246768486433770029e+00 5.066601189907092850e-01 6.360532045364379883e-01 7.654462900821666915e-01
2.000000000000000000e+01 3.314823242118216626e+02 3.363000000000000114e+02 3.411176757881783601e+02 3.028803578560651317e+02 3.230000000000000000e+02 3.431196421439348683e+02 2.107797863870408861e+01 4.720000000000000284e+01 7.332202136129592418e+01 1.942578671539800794e+00 1.660000000000000142e+01 3.125742132846020382e+01 -1.573693861590876431e+00 7.618181818181818166e+00 1.681005749795451365e+01 2.911670041903945627e+00 3.177295327186584473e+00 3.442920612469223318e+00 1.856683197120372553e+00 2.019513249397277832e+00 2.182343301674182889e+00 1.647417484691420686e+00 1.777711009979248136e+00 1.908004535267075585e+00 8.373702044916502274e-01 9.972061562538147683e+00 1.910675292058464692e+01 9.099399042307185770e-01 1.066557693481445357e+00 1.223175482732172137e+00
2.500000000000000000e+01 5.196761974278799698e+02 5.262000000000000455e+02 5.327238025721201211e+02 4.721642689011853804e+02 5.192000000000000455e+02 5.662357310988146537e+02 1.230319680507837177e+01 7.329999999999999716e+01 1.342968031949216083e+02 -1.089961664814357079e+00 2.630000000000000071e+01 5.368996166481436205e+01 -2.823517670724145390e+00 7.279569892473118031e+00 1.738265745567038323e+01 3.647373249195537959e+00 3.951400518417358398e+00 4.255427787639178838e+00 1.762949009724413596e+00 1.998573231697082564e+00 2.234197453669751532e+00 1.619885214080120539e+00 1.814034295082092241e+00 2.008183376084064165e+00 7.382354961149122374e-01 1.625824148654937673e+01 3.177824747698384300e+01 1.429848204792297128e+00 1.877534055709838778e+00 2.325219906627380428e+00
3.000000000000000000e+01 7.509457223692004391e+02 7.565000000000000000e+02 7.620542776307995609e+02 7.223991666811336927e+02 7.463999999999999773e+02 7.704008333188662618e+02 4.012688359764526780e+01 8.940000000000000568e+01 1.386731164023547365e+02 9.155953679351569008e+00 2.280000000000000071e+01 3.644404632064843241e+01 -5.975467110489908862e+00 1.014942528735632266e+01 2.627431768520255417e+01 3.301778014564805463e+00 3.664778709411621094e+00 4.027779404258437168e+00 1.876548643808982675e+00 2.062774062156677246e+00 2.248999480504371817e+00 1.698969080916305829e+00 1.810747504234313965e+00 1.922525927552322100e+00 6.209006068175568771e+00 1.523946354389190638e+01 2.426992101960824399e+01 2.173690322577729539e+00 2.699396204948425471e+00 3.225102087319121402e+00
3.500000000000000000e+01 1.023219076501023096e+03 1.029500000000000000e+03 1.035780923498976790e+03 1.015435947488351985e+03 1.048799999999999955e+03 1.082164052511647924e+03 8.539830030374622538e+01 1.560000000000000000e+02 2.266016996962537746e+02 1.517204163758790969e+01 4.379999999999999716e+01 7.242795836241208463e+01 -6.919651649456843856e+00 9.614379084967319855e+00 2.614840981939148179e+01 3.637207848802179289e+00 3.988694238662719549e+00 4.340180628523260253e+00 2.156353695925895320e+00 2.442846751213073819e+00 2.729339806500252319e+00 1.879696598883355163e+00 2.099992728233337491e+00 2.320288857583319597e+00 1.024579680708155749e+01 2.972849795818329000e+01 4.921119910928501895e+01 3.604077834074512765e+00 4.469894123077392756e+00 5.335710412080272746e+00
4.000000000000000000e+01 1.335165186742030755e+03 1.343799999999999955e+03 1.352434813257969154e+03 1.318287312277128649e+03 1.377799999999999955e+03 1.437312687722871260e+03 5.497214032441016229e+01 2.401999999999999886e+02 4.254278596755898434e+02 -7.858933624551610819e+00 7.259999999999999432e+01 1.530589336245515995e+02 -8.880726910521126172e+00 8.579365079365079083e+00 2.603945706925128434e+01 3.648741236449120962e+00 4.813640713691711426e+00 5.978540190934301890e+00 2.354810342477258178e+00 3.255707621574401855e+00 4.156604900671545089e+00 1.797480046859068370e+00 2.256282997131347834e+00 2.715085947403627298e+00 -4.861915122787422661e+00 4.908971190452575684e+01 1.030413389318389363e+02 5.866074061783948856e+00 8.167691874504090066e+00 1.046930968722423216e+01
4.500000000000000000e+01 1.695265450202664624e+03 1.704400000000000091e+03 1.713534549797335558e+03 1.686113597583081628e+03 1.730599999999999909e+03 1.775086402416918190e+03 5.943484208029110505e+01 2.011999999999999886e+02 3.429651579197088722e+02 6.277640514597045751e+00 4.900000000000000000e+01 9.172235948540296135e+01 -1.265076561405117772e+01 1.087500000000000000e+01 3.440076561405118127e+01 4.454344271136938538e+00 4.820749998092651367e+00 5.187155725048364197e+00 2.186598099757001812e+00 2.798077130317687899e+00 3.409556160878373987e+00 1.978605304522570218e+00 2.207749080657959162e+00 2.436892856793348106e+00 6.913071877595015735e+00 3.415029349327087260e+01 6.138751510894672947e+01 7.831675662097849155e+00 9.728379344940185192e+00 1.162508302778252123e+01
5.000000000000000000e+01 2.096069830231589094e+03 2.105199999999999818e+03 2.114330169768410542e+03 2.077675626299390842e+03 2.162000000000000000e+03 2.246324373700609158e+03 1.157464498760742515e+02 3.675000000000000000e+02 6.192535501239257201e+02 1.204958589764071064e+01 1.177000000000000028e+02 2.233504141023593093e+02 -1.088110636734055170e+01 8.004950495049504511e+00 2.689100735743956250e+01 4.772659820623031734e+00 4.958719611167907715e+00 5.144779401712783695e+00 2.443734332225557360e+00 3.357285666465759100e+00 4.270837000705960840e+00 1.916189401175770968e+00 2.278420376777648748e+00 2.640651352379526529e+00 1.029917835883185262e+01 7.657013239860535236e+01 1.428410864383788521e+02 1.075138591311231906e+01 1.357421524524688650e+01 1.639704457738145393e+01


==> figures/data/randomized_evaluation_test.csv <==
grid_size lookup_min lookup_avg lookup_max shield_dt_min shield_dt_avg shield_dt_max shield_dt_preds_min shield_dt_preds_avg shield_dt_preds_max l1_min l1_avg l1_max l2_min l2_avg l2_max t_basic_min t_basic_avg t_basic_max t_preds_min t_preds_avg t_preds_max t_l1_min t_l1_avg t_l1_max t_l2_min t_l2_avg t_l2_max t_mc_min t_mc_avg t_mc_max
5.000000000000000000e+00 1.985999999999999943e+01 2.032999999999999829e+01 2.080000000000000071e+01 1.817000000000000171e+01 2.100000000000000000e+01 2.382999999999999829e+01 9.390000000000000568e+00 1.033000000000000007e+01 1.127999999999999936e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.389999999999999680e+00 8.330000000000000071e+00 9.279999999999999361e+00 1.189999999999999947e+00 1.219999999999999973e+00 1.260000000000000009e+00 1.159999999999999920e+00 1.169999999999999929e+00 1.169999999999999929e+00 1.149999999999999911e+00 1.169999999999999929e+00 1.189999999999999947e+00 1.189999999999999947e+00 1.239999999999999991e+00 1.290000000000000036e+00 1.000000000000000000e+00 1.199999999999999956e-01 1.199999999999999956e-01 1.189999999999999947e+00 1.239999999999999991e+00 1.290000000000000036e+00
1.000000000000000000e+01 8.237000000000000455e+01 8.400000000000000000e+01 8.562999999999999545e+01 7.687000000000000455e+01 8.367000000000000171e+01 9.046999999999999886e+01 1.409999999999999964e+01 1.900000000000000000e+01 2.389999999999999858e+01 4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 1.209999999999999964e+01 1.700000000000000000e+01 2.189999999999999858e+01 1.459999999999999964e+00 1.570000000000000062e+00 1.679999999999999938e+00 1.290000000000000036e+00 1.449999999999999956e+00 1.610000000000000098e+00 1.169999999999999929e+00 1.340000000000000080e+00 1.510000000000000009e+00 1.389999999999999902e+00 1.500000000000000000e+00 1.620000000000000107e+00 1.000000000000000000e+00 2.999999999999999889e-01 3.499999999999999778e-01 1.389999999999999902e+00 1.500000000000000000e+00 1.620000000000000107e+00
1.500000000000000000e+01 1.881800000000000068e+02 1.890000000000000000e+02 1.898199999999999932e+02 1.649699999999999989e+02 1.723300000000000125e+02 1.796999999999999886e+02 2.017000000000000171e+01 2.300000000000000000e+01 2.582999999999999829e+01 3.169999999999999929e+00 6.000000000000000000e+00 8.830000000000000071e+00 1.689999999999999947e+00 1.000000000000000000e+01 1.830999999999999872e+01 1.919999999999999929e+00 2.020000000000000018e+00 2.120000000000000107e+00 1.360000000000000098e+00 1.459999999999999964e+00 1.570000000000000062e+00 1.310000000000000053e+00 1.419999999999999929e+00 1.520000000000000018e+00 1.000000000000000000e+00 2.819999999999999840e+00 4.889999999999999680e+00 1.000000000000000000e+00 6.800000000000000488e-01 7.099999999999999645e-01 1.340000000000000080e+00 1.379999999999999893e+00 1.419999999999999929e+00
2.000000000000000000e+01 3.323700000000000045e+02 3.356700000000000159e+02 3.389700000000000273e+02 3.091600000000000250e+02 3.243299999999999841e+02 3.395099999999999909e+02 2.880000000000000071e+01 3.932999999999999829e+01 4.985999999999999943e+01 5.389999999999999680e+00 1.233000000000000007e+01 1.928000000000000114e+01 1.000000000000000000e+00 9.000000000000000000e+00 1.737000000000000099e+01 2.649999999999999911e+00 2.680000000000000160e+00 2.709999999999999964e+00 1.570000000000000062e+00 1.669999999999999929e+00 1.770000000000000018e+00 1.389999999999999902e+00 1.459999999999999964e+00 1.530000000000000027e+00 2.609999999999999876e+00 5.790000000000000036e+00 8.980000000000000426e+00 1.000000000000000000e+00 9.499999999999999556e-01 1.010000000000000009e+00 1.389999999999999902e+00 1.429999999999999938e+00 1.459999999999999964e+00


==> figures/data/shielded-simple-3lanes-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 30.0 30.0 30.0 0.0 0.0 0.0 2048.0 2048.0 2048.0 18.176470588235297 18.231576782244897 18.121364394225697
1 30.0 30.0 30.0 0.0 0.0 0.0 4096.0 4096.0 4096.0 18.24416666666667 18.325415598283577 18.16291773504976
2 30.0 30.0 30.0 0.0 0.0 0.0 6144.0 6144.0 6144.0 18.338333333333335 18.47811490897508 18.19855175769159
3 30.0 30.0 30.0 0.0 0.0 0.0 8192.0 8192.0 8192.0 18.716666666666665 18.848011209335514 18.585322123997816
4 30.0 30.0 30.0 0.0 0.0 0.0 10240.0 10240.0 10240.0 18.967499999999998 19.148227695719275 18.78677230428072
5 30.0 30.0 30.0 0.0 0.0 0.0 12288.0 12288.0 12288.0 19.014166666666668 19.218059339958824 18.810273993374512
6 30.0 30.0 30.0 0.0 0.0 0.0 14336.0 14336.0 14336.0 19.166666666666668 19.3908348822747 18.942498451058636
7 30.0 30.0 30.0 0.0 0.0 0.0 16384.0 16384.0 16384.0 19.305833333333332 19.421164980719855 19.19050168594681
8 30.0 30.0 30.0 0.0 0.0 0.0 18432.0 18432.0 18432.0 19.348333333333333 19.383054444426666 19.31361222224
9 30.0 30.0 30.0 0.0 0.0 0.0 20480.0 20480.0 20480.0 19.395 19.504601551083915 19.285398448916084
10 30.0 30.0 30.0 0.0 0.0 0.0 22528.0 22528.0 22528.0 19.42916666666667 19.441638857955915 19.416694475377426
11 30.0 30.0 30.0 0.0 0.0 0.0 24576.0 24576.0 24576.0 19.4025 19.505960942711088 19.299039057288912
12 30.0 30.0 30.0 0.0 0.0 0.0 26624.0 26624.0 26624.0 19.44333333333333 19.478471947737177 19.408194718929487
13 30.0 30.0 30.0 0.0 0.0 0.0 28672.0 28672.0 28672.0 19.429166666666664 19.490889613957133 19.367443719376194
14 30.0 30.0 30.0 0.0 0.0 0.0 30720.0 30720.0 30720.0 19.4275 19.51903778818972 19.335962211810276
15 30.0 30.0 30.0 0.0 0.0 0.0 32768.0 32768.0 32768.0 19.359166666666667 19.440466864835074 19.27786646849826
16 30.0 30.0 30.0 0.0 0.0 0.0 34816.0 34816.0 34816.0 19.349166666666665 19.508099741330884 19.190233592002446
17 30.0 30.0 30.0 0.0 0.0 0.0 36864.0 36864.0 36864.0 19.398333333333333 19.46467629745832 19.33199036920835
18 30.0 30.0 30.0 0.0 0.0 0.0 38912.0 38912.0 38912.0 19.41333333333333 19.4645816395384 19.36208502712826
19 30.0 30.0 30.0 0.0 0.0 0.0 40960.0 40960.0 40960.0 19.500833333333333 19.634317622879163 19.367349043787502
20 30.0 30.0 30.0 0.0 0.0 0.0 43008.0 43008.0 43008.0 19.518333333333334 19.615508718876978 19.42115794778969
21 30.0 30.0 30.0 0.0 0.0 0.0 45056.0 45056.0 45056.0 19.275 19.36481462390205 19.185185376097948
22 30.0 30.0 30.0 0.0 0.0 0.0 47104.0 47104.0 47104.0 19.305 19.43114475811543 19.17885524188457
23 30.0 30.0 30.0 0.0 0.0 0.0 49152.0 49152.0 49152.0 19.326666666666668 19.396108888853334 19.257224444480002
24 30.0 30.0 30.0 0.0 0.0 0.0 51200.0 51200.0 51200.0 19.357499999999998 19.456579092984676 19.25842090701532
25 30.0 30.0 30.0 0.0 0.0 0.0 53248.0 53248.0 53248.0 19.411666666666665 19.419394682079577 19.403938651253753
26 30.0 30.0 30.0 0.0 0.0 0.0 55296.0 55296.0 55296.0 19.331666666666667 19.40667592535444 19.256657407978896
27 30.0 30.0 30.0 0.0 0.0 0.0 57344.0 57344.0 57344.0 19.3875 19.465040312096352 19.309959687903646
28 30.0 30.0 30.0 0.0 0.0 0.0 59392.0 59392.0 59392.0 19.379166666666666 19.492088714508924 19.26624461882441
29 30.0 30.0 30.0 0.0 0.0 0.0 61440.0 61440.0 61440.0 19.5675 19.677063527994797 19.4579364720052
30 30.0 30.0 30.0 0.0 0.0 0.0 63488.0 63488.0 63488.0 19.436666666666667 19.51117430982419 19.362159023509143
31 30.0 30.0 30.0 0.0 0.0 0.0 65536.0 65536.0 65536.0 19.391666666666666 19.46005079412976 19.32328253920357
32 30.0 30.0 30.0 0.0 0.0 0.0 67584.0 67584.0 67584.0 19.351666666666667 19.434565534102973 19.26876779923036
33 30.0 30.0 30.0 0.0 0.0 0.0 69632.0 69632.0 69632.0 19.438333333333333 19.451924588691917 19.42474207797475
34 30.0 30.0 30.0 0.0 0.0 0.0 71680.0 71680.0 71680.0 19.38166666666667 19.456675925354443 19.3066574079789
35 30.0 30.0 30.0 0.0 0.0 0.0 73728.0 73728.0 73728.0 19.3875 19.451823401651342 19.323176598348656
36 30.0 30.0 30.0 0.0 0.0 0.0 75776.0 75776.0 75776.0 19.349166666666665 19.409351566950892 19.288981766382438
37 30.0 30.0 30.0 0.0 0.0 0.0 77824.0 77824.0 77824.0 19.371666666666666 19.402307960518083 19.34102537281525
38 30.0 30.0 30.0 0.0 0.0 0.0 79872.0 79872.0 79872.0 19.445833333333336 19.52452930245219 19.367137364214482
39 30.0 30.0 30.0 0.0 0.0 0.0 81920.0 81920.0 81920.0 19.45 19.505938954822795 19.394061045177203
40 30.0 30.0 30.0 0.0 0.0 0.0 83968.0 83968.0 83968.0 19.363333333333333 19.492212044617325 19.23445462204934
41 30.0 30.0 30.0 0.0 0.0 0.0 86016.0 86016.0 86016.0 19.326666666666668 19.40959066131773 19.243742672015607
42 30.0 30.0 30.0 0.0 0.0 0.0 88064.0 88064.0 88064.0 19.394166666666667 19.458208753522804 19.33012457981053
43 30.0 30.0 30.0 0.0 0.0 0.0 90112.0 90112.0 90112.0 19.28083333333333 19.370771583754877 19.190895082911783
44 30.0 30.0 30.0 0.0 0.0 0.0 92160.0 92160.0 92160.0 19.19 19.358461172578927 19.021538827421075
45 30.0 30.0 30.0 0.0 0.0 0.0 94208.0 94208.0 94208.0 19.13083333333333 19.22121062890891 19.040456037757753
46 30.0 30.0 30.0 0.0 0.0 0.0 96256.0 96256.0 96256.0 19.25 19.322543090642736 19.177456909357264
47 30.0 30.0 30.0 0.0 0.0 0.0 98304.0 98304.0 98304.0 19.113333333333333 19.1843478076013 19.042318859065368
48 30.0 30.0 30.0 0.0 0.0 0.0 100352.0 100352.0 100352.0 19.183333333333334 19.353936837270258 19.01272982939641
49 30.0 30.0 30.0 0.0 0.0 0.0 102400.0 102400.0 102400.0 19.328333333333333 19.422856992922995 19.23380967374367
50 30.0 30.0 30.0 0.0 0.0 0.0 104448.0 104448.0 104448.0 19.31416666666667 19.432070817945956 19.19626251538738
51 30.0 30.0 30.0 0.0 0.0 0.0 106496.0 106496.0 106496.0 19.394166666666667 19.52082785075854 19.267505482574794
52 30.0 30.0 30.0 0.0 0.0 0.0 108544.0 108544.0 108544.0 19.33083333333333 19.420655688877794 19.241010977788868
53 30.0 30.0 30.0 0.0 0.0 0.0 110592.0 110592.0 110592.0 19.445 19.51123820649746 19.37876179350254
54 30.0 30.0 30.0 0.0 0.0 0.0 112640.0 112640.0 112640.0 19.326666666666668 19.36066013009062 19.292673203242718
55 30.0 30.0 30.0 0.0 0.0 0.0 114688.0 114688.0 114688.0 19.36 19.45085244447271 19.26914755552729
56 30.0 30.0 30.0 0.0 0.0 0.0 116736.0 116736.0 116736.0 19.57166666666667 19.639622943459585 19.503710389873753
57 30.0 30.0 30.0 0.0 0.0 0.0 118784.0 118784.0 118784.0 19.39916666666667 19.519519158216376 19.278814175116963
58 30.0 30.0 30.0 0.0 0.0 0.0 120832.0 120832.0 120832.0 19.490833333333335 19.60393972376091 19.37772694290576
59 30.0 30.0 30.0 0.0 0.0 0.0 122880.0 122880.0 122880.0 19.4325 19.53351567535124 19.331484324648763
60 30.0 30.0 30.0 0.0 0.0 0.0 124928.0 124928.0 124928.0 19.345833333333335 19.39380612654875 19.29786054011792
61 30.0 30.0 30.0 0.0 0.0 0.0 126976.0 126976.0 126976.0 19.465 19.609971261519885 19.320028738480115
62 30.0 30.0 30.0 0.0 0.0 0.0 129024.0 129024.0 129024.0 19.3275 19.45334712948653 19.20165287051347
63 30.0 30.0 30.0 0.0 0.0 0.0 131072.0 131072.0 131072.0 19.340833333333332 19.41492036923631 19.266746297430355
64 30.0 30.0 30.0 0.0 0.0 0.0 133120.0 133120.0 133120.0 19.35083333333333 19.415779892561325 19.285886774105336
65 30.0 30.0 30.0 0.0 0.0 0.0 135168.0 135168.0 135168.0 19.444166666666664 19.528238395300942 19.360094938032386
66 30.0 30.0 30.0 0.0 0.0 0.0 137216.0 137216.0 137216.0 19.482499999999998 19.510857832545287 19.45414216745471
67 30.0 30.0 30.0 0.0 0.0 0.0 139264.0 139264.0 139264.0 19.289166666666663 19.386170389390188 19.19216294394314
68 30.0 30.0 30.0 0.0 0.0 0.0 141312.0 141312.0 141312.0 19.403333333333332 19.456261481694 19.350405184972665
69 30.0 30.0 30.0 0.0 0.0 0.0 143360.0 143360.0 143360.0 19.276666666666667 19.341773416615418 19.211559916717917
70 30.0 30.0 30.0 0.0 0.0 0.0 145408.0 145408.0 145408.0 19.294166666666666 19.39635793613503 19.191975397198302
71 30.0 30.0 30.0 0.0 0.0 0.0 147456.0 147456.0 147456.0 19.390833333333333 19.42221361730627 19.359453049360397
72 30.0 30.0 30.0 0.0 0.0 0.0 149504.0 149504.0 149504.0 19.37 19.472611727724793 19.26738827227521
73 30.0 30.0 30.0 0.0 0.0 0.0 151552.0 151552.0 151552.0 19.346666666666664 19.455262502477968 19.23807083085536
74 30.0 30.0 30.0 0.0 0.0 0.0 153600.0 153600.0 153600.0 19.411666666666665 19.497455490077538 19.325877843255792
75 30.0 30.0 30.0 0.0 0.0 0.0 155648.0 155648.0 155648.0 19.379166666666666 19.557004764072396 19.201328569260937
76 30.0 30.0 30.0 0.0 0.0 0.0 157696.0 157696.0 157696.0 19.399166666666666 19.522899128948083 19.27543420438525
77 30.0 30.0 30.0 0.0 0.0 0.0 159744.0 159744.0 159744.0 19.4175 19.515053404177745 19.319946595822255
78 30.0 30.0 30.0 0.0 0.0 0.0 161792.0 161792.0 161792.0 19.333333333333332 19.346924588691916 19.319742077974748
79 30.0 30.0 30.0 0.0 0.0 0.0 163840.0 163840.0 163840.0 19.433333333333334 19.51117755098771 19.355489115678957
80 30.0 30.0 30.0 0.0 0.0 0.0 165888.0 165888.0 165888.0 19.395833333333332 19.497205858649064 19.2944608080176
81 30.0 30.0 30.0 0.0 0.0 0.0 167936.0 167936.0 167936.0 19.371666666666666 19.48392257470223 19.259410758631102
82 30.0 30.0 30.0 0.0 0.0 0.0 169984.0 169984.0 169984.0 19.389166666666668 19.470158778765455 19.30817455456788
83 30.0 30.0 30.0 0.0 0.0 0.0 172032.0 172032.0 172032.0 19.461666666666666 19.57903952932618 19.34429380400715
84 30.0 30.0 30.0 0.0 0.0 0.0 174080.0 174080.0 174080.0 19.460833333333337 19.55873492791801 19.362931738748664
85 30.0 30.0 30.0 0.0 0.0 0.0 176128.0 176128.0 176128.0 19.242499999999996 19.334355865354365 19.150644134645628
86 30.0 30.0 30.0 0.0 0.0 0.0 178176.0 178176.0 178176.0 19.190833333333334 19.296551774907588 19.08511489175908
87 30.0 30.0 30.0 0.0 0.0 0.0 180224.0 180224.0 180224.0 19.272499999999997 19.350388809636986 19.19461119036301
88 30.0 30.0 30.0 0.0 0.0 0.0 182272.0 182272.0 182272.0 19.259166666666665 19.3838217463421 19.13451158699123
89 30.0 30.0 30.0 0.0 0.0 0.0 184320.0 184320.0 184320.0 19.316666666666666 19.36149659218771 19.271836741145624
90 30.0 30.0 30.0 0.0 0.0 0.0 186368.0 186368.0 186368.0 19.39333333333333 19.487348698507798 19.299317968158864
91 30.0 30.0 30.0 0.0 0.0 0.0 188416.0 188416.0 188416.0 19.333333333333336 19.405742279987432 19.26092438667924
92 30.0 30.0 30.0 0.0 0.0 0.0 190464.0 190464.0 190464.0 19.284166666666668 19.3709694444 19.197363888933335
93 30.0 30.0 30.0 0.0 0.0 0.0 192512.0 192512.0 192512.0 19.304166666666667 19.39002831248261 19.218305020850725
94 30.0 30.0 30.0 0.0 0.0 0.0 194560.0 194560.0 194560.0 19.406666666666666 19.48109037853922 19.33224295479411
95 30.0 30.0 30.0 0.0 0.0 0.0 196608.0 196608.0 196608.0 19.386666666666667 19.418377162650735 19.3549561706826
96 30.0 30.0 30.0 0.0 0.0 0.0 198656.0 198656.0 198656.0 19.32166666666667 19.43377400610328 19.209559327230057
97 30.0 30.0 30.0 0.0 0.0 0.0 200704.0 200704.0 200704.0 19.386666666666667 19.42694348657865 19.346389846754683


==> figures/data/shielded-simple-speed-3lanes-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 29.941176470588236 30.024365503669006 29.857987437507465 0.3333333333333333 0.804737854124365 -0.13807118745769836 2048.0 2048.0 2048.0 20.52450980392157 20.88839166740594 20.1606279404372
1 29.896666666666665 29.96984832800033 29.823485005332998 1.0 1.816496580927726 0.18350341907227397 4096.0 4096.0 4096.0 21.31833333333333 21.679819463388444 20.95684720327822
2 29.763333333333332 29.876568585009753 29.65009808165691 4.0 4.0 4.0 6144.0 6144.0 6144.0 23.266666666666666 23.88784274655241 22.645490586780923
3 29.753333333333334 29.850744261308016 29.655922405358652 6.0 6.816496580927726 5.183503419072274 8192.0 8192.0 8192.0 25.014166666666668 25.74517434256496 24.283158990768374
4 29.94333333333333 30.023472101867807 29.863194564798857 6.333333333333333 7.58055246225798 5.086114204408686 10240.0 10240.0 10240.0 26.711666666666662 27.280804660087902 26.142528673245423
5 29.933333333333334 29.990682168446952 29.875984498219715 7.0 8.632993161855453 5.3670068381445475 12288.0 12288.0 12288.0 27.570833333333336 27.60690810136986 27.534758565296812
6 29.933333333333334 29.990682168446952 29.875984498219715 7.0 8.632993161855453 5.3670068381445475 14336.0 14336.0 14336.0 28.189999999999998 28.518525747342068 27.861474252657928
7 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 16384.0 16384.0 16384.0 28.7175 29.044175169957356 28.390824830042646
8 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 18432.0 18432.0 18432.0 29.096666666666664 29.33141239198569 28.861920941347638
9 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 20480.0 20480.0 20480.0 29.331666666666667 29.536873202191785 29.12646013114155
10 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 22528.0 22528.0 22528.0 29.465833333333336 29.66332102633948 29.26834564032719
11 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 24576.0 24576.0 24576.0 29.587500000000002 29.752626214353345 29.42237378564666
12 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 26624.0 26624.0 26624.0 29.745 29.80026451543863 29.68973548456137
13 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 28672.0 28672.0 28672.0 29.764166666666668 29.805262760019794 29.723070573313542
14 30.0 30.0 30.0 7.0 8.632993161855453 5.3670068381445475 30720.0 30720.0 30720.0 29.8125 29.85665880433164 29.76834119566836
15 29.91333333333333 30.035898508739 29.790768157927662 7.666666666666667 9.552284749830793 5.781048583502541 32768.0 32768.0 32768.0 29.741666666666664 29.878632801978362 29.604700531354965
16 29.956666666666667 30.0179492543695 29.895384078963833 7.666666666666667 9.552284749830793 5.781048583502541 34816.0 34816.0 34816.0 29.79583333333333 29.900760556789507 29.690906109877155
17 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 36864.0 36864.0 36864.0 29.8475 29.916631517173187 29.778368482826814
18 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 38912.0 38912.0 38912.0 29.846666666666664 29.937503822549534 29.755829510783794
19 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 40960.0 40960.0 40960.0 29.879166666666663 29.9261743492539 29.832158984079427
20 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 43008.0 43008.0 43008.0 29.86916666666667 29.923416602662535 29.814916730670802
21 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 45056.0 45056.0 45056.0 29.912499999999998 29.946838996296727 29.87816100370327
22 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 47104.0 47104.0 47104.0 29.955833333333334 29.97479967779457 29.936866988872097
23 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 49152.0 49152.0 49152.0 29.964166666666667 29.979487313592376 29.94884601974096
24 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 51200.0 51200.0 51200.0 29.959999999999997 29.983540744819706 29.93645925518029
25 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 53248.0 53248.0 53248.0 29.982499999999998 29.98790061724867 29.977099382751327
26 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 55296.0 55296.0 55296.0 29.97583333333333 29.990879558404387 29.960787108262274
27 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 57344.0 57344.0 57344.0 29.979166666666668 29.990773656897655 29.96755967643568
28 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 59392.0 59392.0 59392.0 29.989166666666666 29.99572833989501 29.982604993438322
29 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 61440.0 61440.0 61440.0 29.977499999999996 29.98886515141415 29.966134848585842
30 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 63488.0 63488.0 63488.0 29.980833333333333 29.991107356671613 29.970559309995053
31 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 65536.0 65536.0 65536.0 29.980833333333333 29.997458281119382 29.964208385547284
32 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 67584.0 67584.0 67584.0 29.995833333333334 30.00008251626133 29.991584150405338
33 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 69632.0 69632.0 69632.0 29.997500000000002 29.99954124145232 29.995458758547684
34 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 71680.0 71680.0 71680.0 29.995833333333334 29.998951381155646 29.99271528551102
35 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 73728.0 73728.0 73728.0 29.99416666666667 29.995345177968648 29.99298815536469
36 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 75776.0 75776.0 75776.0 29.997500000000002 29.99954124145232 29.995458758547684
37 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 77824.0 77824.0 77824.0 29.996666666666666 29.999784714488978 29.993548618844354
38 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 79872.0 79872.0 79872.0 29.979166666666668 30.003347696880912 29.954985636452424
39 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 81920.0 81920.0 81920.0 29.98166666666667 30.005847696880913 29.957485636452425
40 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 83968.0 83968.0 83968.0 29.998333333333335 29.999511844635315 29.997154822031355
41 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 86016.0 86016.0 86016.0 29.999166666666667 30.000345177968647 29.997988155364688
42 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 88064.0 88064.0 88064.0 29.999166666666667 30.000345177968647 29.997988155364688
43 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 90112.0 90112.0 90112.0 29.998333333333335 29.999511844635315 29.997154822031355
44 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 92160.0 92160.0 92160.0 29.983333333333334 30.005159668089515 29.961506998577153
45 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 94208.0 94208.0 94208.0 29.997500000000002 30.001035533905934 29.99396446609407
46 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 96256.0 96256.0 96256.0 29.999166666666667 30.000345177968647 29.997988155364688
47 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 98304.0 98304.0 98304.0 29.999166666666667 30.000345177968647 29.997988155364688
48 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 100352.0 100352.0 100352.0 29.99 30.00241638702146 29.97758361297854
49 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 102400.0 102400.0 102400.0 29.99083333333333 30.003796957655084 29.97786970901158
50 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 104448.0 104448.0 104448.0 29.997500000000002 30.001035533905934 29.99396446609407
51 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 106496.0 106496.0 106496.0 29.999166666666667 30.000345177968647 29.997988155364688
52 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 108544.0 108544.0 108544.0 29.999166666666667 30.000345177968647 29.997988155364688
53 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 110592.0 110592.0 110592.0 30.0 30.0 30.0
54 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 112640.0 112640.0 112640.0 29.999166666666667 30.000345177968647 29.997988155364688
55 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 114688.0 114688.0 114688.0 29.999166666666667 30.000345177968647 29.997988155364688
56 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 116736.0 116736.0 116736.0 30.0 30.0 30.0
57 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 118784.0 118784.0 118784.0 30.0 30.0 30.0
58 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 120832.0 120832.0 120832.0 30.0 30.0 30.0
59 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 122880.0 122880.0 122880.0 30.0 30.0 30.0
60 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 124928.0 124928.0 124928.0 29.988333333333333 30.003100037622225 29.97356662904444
61 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 126976.0 126976.0 126976.0 29.9875 30.001788690166237 29.973211309833765
62 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 129024.0 129024.0 129024.0 29.999166666666667 30.000345177968647 29.997988155364688
63 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 131072.0 131072.0 131072.0 30.0 30.0 30.0
64 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 133120.0 133120.0 133120.0 29.999166666666667 30.000345177968647 29.997988155364688
65 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 135168.0 135168.0 135168.0 29.997500000000002 29.99954124145232 29.995458758547684
66 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 137216.0 137216.0 137216.0 30.0 30.0 30.0
67 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 139264.0 139264.0 139264.0 30.0 30.0 30.0
68 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 141312.0 141312.0 141312.0 30.0 30.0 30.0
69 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 143360.0 143360.0 143360.0 30.0 30.0 30.0
70 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 145408.0 145408.0 145408.0 30.0 30.0 30.0
71 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 147456.0 147456.0 147456.0 29.999166666666667 30.000345177968647 29.997988155364688
72 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 149504.0 149504.0 149504.0 29.997500000000002 29.99954124145232 29.995458758547684
73 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 151552.0 151552.0 151552.0 29.989166666666666 30.00275792202525 29.975575411308082
74 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 153600.0 153600.0 153600.0 29.998333333333335 29.999511844635315 29.997154822031355
75 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 155648.0 155648.0 155648.0 30.0 30.0 30.0
76 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 157696.0 157696.0 157696.0 30.0 30.0 30.0
77 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 159744.0 159744.0 159744.0 30.0 30.0 30.0
78 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 161792.0 161792.0 161792.0 30.0 30.0 30.0
79 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 163840.0 163840.0 163840.0 30.0 30.0 30.0
80 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 165888.0 165888.0 165888.0 29.998333333333335 30.00069035593729 29.99597631072938
81 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 167936.0 167936.0 167936.0 30.0 30.0 30.0
82 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 169984.0 169984.0 169984.0 30.0 30.0 30.0
83 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 172032.0 172032.0 172032.0 29.999166666666667 30.000345177968647 29.997988155364688
84 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 174080.0 174080.0 174080.0 29.999166666666667 30.000345177968647 29.997988155364688
85 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 176128.0 176128.0 176128.0 29.998333333333335 29.999511844635315 29.997154822031355
86 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 178176.0 178176.0 178176.0 29.998333333333335 29.999511844635315 29.997154822031355
87 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 180224.0 180224.0 180224.0 30.0 30.0 30.0
88 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 182272.0 182272.0 182272.0 30.0 30.0 30.0
89 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 184320.0 184320.0 184320.0 30.0 30.0 30.0
90 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 186368.0 186368.0 186368.0 30.0 30.0 30.0
91 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 188416.0 188416.0 188416.0 30.0 30.0 30.0
92 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 190464.0 190464.0 190464.0 30.0 30.0 30.0
93 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 192512.0 192512.0 192512.0 30.0 30.0 30.0
94 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 194560.0 194560.0 194560.0 30.0 30.0 30.0
95 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 196608.0 196608.0 196608.0 29.999166666666667 30.000345177968647 29.997988155364688
96 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 198656.0 198656.0 198656.0 29.97 30.012426406871192 29.927573593128805
97 30.0 30.0 30.0 7.666666666666667 9.552284749830793 5.781048583502541 200704.0 200704.0 200704.0 29.97583333333333 30.01001016109068 29.94165650557598


==> figures/data/shielded-simple-speed-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 30.0 30.0 30.0 0.0 0.0 0.0 2048.0 2048.0 2048.0 20.110294117647058 20.401888687744417 19.8186995475497
1 30.0 30.0 30.0 0.0 0.0 0.0 4096.0 4096.0 4096.0 20.69 20.92773234249186 20.45226765750814
2 30.0 30.0 30.0 0.0 0.0 0.0 6144.0 6144.0 6144.0 21.586666666666662 21.78370022274842 21.389633110584906
3 30.0 30.0 30.0 0.0 0.0 0.0 8192.0 8192.0 8192.0 22.993333333333336 23.441855598357296 22.544811068309375
4 30.0 30.0 30.0 0.0 0.0 0.0 10240.0 10240.0 10240.0 24.873333333333335 25.735320701119093 24.011345965547576
5 30.0 30.0 30.0 0.0 0.0 0.0 12288.0 12288.0 12288.0 25.913333333333338 26.539862573583854 25.28680409308282
6 30.0 30.0 30.0 0.0 0.0 0.0 14336.0 14336.0 14336.0 26.523333333333337 26.707377410179678 26.339289256486996
7 30.0 30.0 30.0 0.0 0.0 0.0 16384.0 16384.0 16384.0 27.64 27.792697958947286 27.487302041052715
8 30.0 30.0 30.0 0.0 0.0 0.0 18432.0 18432.0 18432.0 27.735 27.89473937106007 27.57526062893993
9 30.0 30.0 30.0 0.0 0.0 0.0 20480.0 20480.0 20480.0 28.076666666666664 28.24916465377247 27.904168679560858
10 30.0 30.0 30.0 0.0 0.0 0.0 22528.0 22528.0 22528.0 28.361666666666668 28.636510056415975 28.08682327691736
11 30.0 30.0 30.0 0.0 0.0 0.0 24576.0 24576.0 24576.0 28.308333333333334 28.610280716534817 28.00638595013185
12 30.0 30.0 30.0 0.0 0.0 0.0 26624.0 26624.0 26624.0 28.238333333333333 28.636670153401756 27.83999651326491
13 30.0 30.0 30.0 0.0 0.0 0.0 28672.0 28672.0 28672.0 28.096666666666664 28.386676245052545 27.806657088280783
14 30.0 30.0 30.0 0.0 0.0 0.0 30720.0 30720.0 30720.0 28.26 28.505356882927707 28.014643117072296
15 30.0 30.0 30.0 0.0 0.0 0.0 32768.0 32768.0 32768.0 28.491666666666664 28.909624665619774 28.073708667713554
16 30.0 30.0 30.0 0.0 0.0 0.0 34816.0 34816.0 34816.0 28.596666666666664 29.258486548171863 27.934846785161465
17 30.0 30.0 30.0 0.0 0.0 0.0 36864.0 36864.0 36864.0 28.44666666666667 28.749000183755918 28.14433314957742
18 30.0 30.0 30.0 0.0 0.0 0.0 38912.0 38912.0 38912.0 28.554999999999996 28.821114010654576 28.288885989345417
19 30.0 30.0 30.0 0.0 0.0 0.0 40960.0 40960.0 40960.0 28.763333333333335 29.273404134519037 28.253262532147634
20 30.0 30.0 30.0 0.0 0.0 0.0 43008.0 43008.0 43008.0 28.50333333333333 29.179527749820842 27.82713891684582
21 30.0 30.0 30.0 0.0 0.0 0.0 45056.0 45056.0 45056.0 28.97666666666667 29.727469940204788 28.225863393128552
22 30.0 30.0 30.0 0.0 0.0 0.0 47104.0 47104.0 47104.0 28.97333333333333 29.78069873319196 28.165967933474697
23 30.0 30.0 30.0 0.0 0.0 0.0 49152.0 49152.0 49152.0 29.09166666666667 29.775641974862967 28.40769135847037
24 30.0 30.0 30.0 0.0 0.0 0.0 51200.0 51200.0 51200.0 29.293333333333333 29.737955520014214 28.84871114665245
25 30.0 30.0 30.0 0.0 0.0 0.0 53248.0 53248.0 53248.0 29.285 29.90785632372161 28.66214367627839
26 30.0 30.0 30.0 0.0 0.0 0.0 55296.0 55296.0 55296.0 29.19333333333333 29.89697070837502 28.489695958291644
27 30.0 30.0 30.0 0.0 0.0 0.0 57344.0 57344.0 57344.0 29.25 29.993785363304944 28.506214636695056
28 30.0 30.0 30.0 0.0 0.0 0.0 59392.0 59392.0 59392.0 29.098333333333333 29.947885502943233 28.248781163723432
29 30.0 30.0 30.0 0.0 0.0 0.0 61440.0 61440.0 61440.0 29.185000000000002 29.971966750674177 28.398033249325827
30 30.0 30.0 30.0 0.0 0.0 0.0 63488.0 63488.0 63488.0 29.401666666666667 30.12316202739711 28.680171305936224
31 30.0 30.0 30.0 0.0 0.0 0.0 65536.0 65536.0 65536.0 29.441666666666666 30.101026625684163 28.78230670764917
32 30.0 30.0 30.0 0.0 0.0 0.0 67584.0 67584.0 67584.0 29.308333333333337 30.15408086592737 28.462585800739305
33 30.0 30.0 30.0 0.0 0.0 0.0 69632.0 69632.0 69632.0 29.166666666666668 30.19535785237575 28.137975480957586
34 30.0 30.0 30.0 0.0 0.0 0.0 71680.0 71680.0 71680.0 29.38 30.112438848414435 28.647561151585563
35 30.0 30.0 30.0 0.0 0.0 0.0 73728.0 73728.0 73728.0 29.459999999999997 30.122533018045136 28.79746698195486
36 30.0 30.0 30.0 0.0 0.0 0.0 75776.0 75776.0 75776.0 29.298333333333332 30.18981462247455 28.406852044192114
37 30.0 30.0 30.0 0.0 0.0 0.0 77824.0 77824.0 77824.0 29.396666666666665 30.070713318530533 28.722620014802796
38 30.0 30.0 30.0 0.0 0.0 0.0 79872.0 79872.0 79872.0 29.345 30.20060894494311 28.48939105505689
39 30.0 30.0 30.0 0.0 0.0 0.0 81920.0 81920.0 81920.0 29.426666666666666 30.233949489198867 28.619383844134465
40 30.0 30.0 30.0 0.0 0.0 0.0 83968.0 83968.0 83968.0 29.423333333333332 30.221188095945063 28.6254785707216
41 30.0 30.0 30.0 0.0 0.0 0.0 86016.0 86016.0 86016.0 29.383333333333336 30.12473216137545 28.64193450529122
42 30.0 30.0 30.0 0.0 0.0 0.0 88064.0 88064.0 88064.0 29.310000000000002 30.158007468520573 28.46199253147943
43 30.0 30.0 30.0 0.0 0.0 0.0 90112.0 90112.0 90112.0 29.366666666666664 30.220152981078844 28.513180352254484
44 30.0 30.0 30.0 0.0 0.0 0.0 92160.0 92160.0 92160.0 29.50333333333333 30.177491244277707 28.829175422388953
45 30.0 30.0 30.0 0.0 0.0 0.0 94208.0 94208.0 94208.0 29.5 30.189432133474114 28.810567866525886
46 30.0 30.0 30.0 0.0 0.0 0.0 96256.0 96256.0 96256.0 29.638333333333332 30.13566510276787 29.141001563898794
47 30.0 30.0 30.0 0.0 0.0 0.0 98304.0 98304.0 98304.0 29.61 30.13004807470079 29.089951925299207
48 30.0 30.0 30.0 0.0 0.0 0.0 100352.0 100352.0 100352.0 29.641666666666666 30.127367763593114 29.155965569740218
49 30.0 30.0 30.0 0.0 0.0 0.0 102400.0 102400.0 102400.0 29.521666666666665 30.194599716002845 28.848733617330485
50 30.0 30.0 30.0 0.0 0.0 0.0 104448.0 104448.0 104448.0 29.525000000000002 30.196751442127223 28.85324855787278
51 30.0 30.0 30.0 0.0 0.0 0.0 106496.0 106496.0 106496.0 29.53 30.187621978545934 28.872378021454068
52 30.0 30.0 30.0 0.0 0.0 0.0 108544.0 108544.0 108544.0 29.52 30.17422982709952 28.86577017290048
53 30.0 30.0 30.0 0.0 0.0 0.0 110592.0 110592.0 110592.0 29.548333333333332 30.17650970630159 28.920156960365073
54 30.0 30.0 30.0 0.0 0.0 0.0 112640.0 112640.0 112640.0 29.44333333333333 30.212925577461494 28.67374108920517
55 30.0 30.0 30.0 0.0 0.0 0.0 114688.0 114688.0 114688.0 29.521666666666665 30.180457646838338 28.86287568649499
56 30.0 30.0 30.0 0.0 0.0 0.0 116736.0 116736.0 116736.0 29.51833333333333 30.188909370947428 28.847757295719234
57 30.0 30.0 30.0 0.0 0.0 0.0 118784.0 118784.0 118784.0 29.47666666666667 30.14365408950328 28.80967924383006
58 30.0 30.0 30.0 0.0 0.0 0.0 120832.0 120832.0 120832.0 29.57166666666667 30.166818374683672 28.976514958649666
59 30.0 30.0 30.0 0.0 0.0 0.0 122880.0 122880.0 122880.0 29.595 30.16422461881639 29.025775381183607
60 30.0 30.0 30.0 0.0 0.0 0.0 124928.0 124928.0 124928.0 29.569999999999997 30.167508716812282 28.97249128318771
61 30.0 30.0 30.0 0.0 0.0 0.0 126976.0 126976.0 126976.0 29.595 30.1607001561487 29.029299843851298
62 30.0 30.0 30.0 0.0 0.0 0.0 129024.0 129024.0 129024.0 29.57166666666667 30.177421475883143 28.965911857450195
63 30.0 30.0 30.0 0.0 0.0 0.0 131072.0 131072.0 131072.0 29.625 30.151798506705045 29.098201493294955
64 30.0 30.0 30.0 0.0 0.0 0.0 133120.0 133120.0 133120.0 29.623333333333335 30.1560204418272 29.09064622483947
65 30.0 30.0 30.0 0.0 0.0 0.0 135168.0 135168.0 135168.0 29.55333333333333 30.18148317391456 28.9251834927521
66 30.0 30.0 30.0 0.0 0.0 0.0 137216.0 137216.0 137216.0 29.603333333333335 30.164304713074664 29.042361953592007
67 30.0 30.0 30.0 0.0 0.0 0.0 139264.0 139264.0 139264.0 29.603333333333335 30.160772916507053 29.045893750159617
68 30.0 30.0 30.0 0.0 0.0 0.0 141312.0 141312.0 141312.0 29.608333333333334 30.1622336452628 29.05443302140387
69 30.0 30.0 30.0 0.0 0.0 0.0 143360.0 143360.0 143360.0 29.65833333333333 30.137991776626286 29.178674890040377
70 30.0 30.0 30.0 0.0 0.0 0.0 145408.0 145408.0 145408.0 29.60166666666667 30.161463256708288 29.041870076625052
71 30.0 30.0 30.0 0.0 0.0 0.0 147456.0 147456.0 147456.0 29.560000000000002 30.178721800704217 28.941278199295787
72 30.0 30.0 30.0 0.0 0.0 0.0 149504.0 149504.0 149504.0 29.558333333333334 30.179412143862955 28.937254522803713
73 30.0 30.0 30.0 0.0 0.0 0.0 151552.0 151552.0 151552.0 29.525000000000002 30.196751442127223 28.85324855787278
74 30.0 30.0 30.0 0.0 0.0 0.0 153600.0 153600.0 153600.0 29.474999999999998 30.121000515995664 28.82899948400433
75 30.0 30.0 30.0 0.0 0.0 0.0 155648.0 155648.0 155648.0 29.48 30.14253301804514 28.817466981954862
76 30.0 30.0 30.0 0.0 0.0 0.0 157696.0 157696.0 157696.0 29.516666666666666 30.186110880590093 28.84722245274324
77 30.0 30.0 30.0 0.0 0.0 0.0 159744.0 159744.0 159744.0 29.55666666666667 30.176577054455812 28.936756278877525
78 30.0 30.0 30.0 0.0 0.0 0.0 161792.0 161792.0 161792.0 29.561666666666667 30.17096042905792 28.952372904275414
79 30.0 30.0 30.0 0.0 0.0 0.0 163840.0 163840.0 163840.0 29.705000000000002 30.1151219330882 29.294878066911803
80 30.0 30.0 30.0 0.0 0.0 0.0 165888.0 165888.0 165888.0 29.608333333333334 30.158701896712056 29.057964769954612
81 30.0 30.0 30.0 0.0 0.0 0.0 167936.0 167936.0 167936.0 29.598333333333333 30.162843937504967 29.0338227291617
82 30.0 30.0 30.0 0.0 0.0 0.0 169984.0 169984.0 169984.0 29.56833333333333 30.17527008639927 28.961396580267394
83 30.0 30.0 30.0 0.0 0.0 0.0 172032.0 172032.0 172032.0 29.60666666666667 30.14879723724497 29.064536096088368
84 30.0 30.0 30.0 0.0 0.0 0.0 174080.0 174080.0 174080.0 29.485 30.199224521188306 28.770775478811693
85 30.0 30.0 30.0 0.0 0.0 0.0 176128.0 176128.0 176128.0 29.491666666666664 30.199978431044155 28.783354902289172
86 30.0 30.0 30.0 0.0 0.0 0.0 178176.0 178176.0 178176.0 29.603333333333335 30.164304713074664 29.042361953592007
87 30.0 30.0 30.0 0.0 0.0 0.0 180224.0 180224.0 180224.0 29.625 30.15533008588991 29.09466991411009
88 30.0 30.0 30.0 0.0 0.0 0.0 182272.0 182272.0 182272.0 29.47666666666667 30.209712064684798 28.743621268648543
89 30.0 30.0 30.0 0.0 0.0 0.0 184320.0 184320.0 184320.0 29.544999999999998 30.181409197503196 28.9085908024968
90 30.0 30.0 30.0 0.0 0.0 0.0 186368.0 186368.0 186368.0 29.52 30.198822509939085 28.841177490060915
91 30.0 30.0 30.0 0.0 0.0 0.0 188416.0 188416.0 188416.0 29.643333333333334 30.147736170579737 29.13893049608693
92 30.0 30.0 30.0 0.0 0.0 0.0 190464.0 190464.0 190464.0 29.643333333333334 30.147736170579737 29.13893049608693
93 30.0 30.0 30.0 0.0 0.0 0.0 192512.0 192512.0 192512.0 29.584999999999997 30.168366665714338 29.001633334285657
94 30.0 30.0 30.0 0.0 0.0 0.0 194560.0 194560.0 194560.0 29.575 30.17250871681229 28.97749128318771
95 30.0 30.0 30.0 0.0 0.0 0.0 196608.0 196608.0 196608.0 29.55333333333333 30.18148317391456 28.9251834927521
96 30.0 30.0 30.0 0.0 0.0 0.0 198656.0 198656.0 198656.0 29.511666666666667 30.202274289625528 28.821059043707805
97 30.0 30.0 30.0 0.0 0.0 0.0 200704.0 200704.0 200704.0 29.57166666666667 30.177421475883143 28.965911857450195


==> figures/data/unshielded-simple-3lanes-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 11.219999999999999 11.63085277168348 10.809147228316517 171.66666666666666 183.56437886504983 159.76895446828348 2048.0 2048.0 2048.0 8.1075 8.276849244659275 7.938150755340725
1 14.030000000000001 14.640300472445064 13.419699527554938 298.6666666666667 304.2244440001777 293.1088893331557 4096.0 4096.0 4096.0 9.624166666666667 10.030421581166856 9.21791175216648
2 15.563333333333333 16.678571225244987 14.448095441421676 410.0 427.90716802475106 392.09283197524894 6144.0 6144.0 6144.0 9.945 10.445216619742554 9.444783380257446
3 18.476666666666667 20.07550652384089 16.877826809492444 486.6666666666667 517.329709930867 456.00362340246636 8192.0 8192.0 8192.0 11.325833333333334 12.04237111244124 10.609295554225428
4 20.53 21.893255906521837 19.166744093478165 546.3333333333334 587.9773271646438 504.6893395020229 10240.0 10240.0 10240.0 12.180833333333334 12.594265781127273 11.767400885539395
5 22.026666666666667 23.22428467291444 20.829048660418895 591.3333333333334 637.2995044691686 545.3671621974981 12288.0 12288.0 12288.0 12.766666666666666 13.131542977520388 12.401790355812944
6 23.98 24.30893768406797 23.65106231593203 623.6666666666666 673.6021806377429 573.7311526955904 14336.0 14336.0 14336.0 13.506666666666666 13.544599355589137 13.468733977744195
7 26.02 26.70644009206922 25.33355990793078 641.0 693.1216525703729 588.8783474296271 16384.0 16384.0 16384.0 14.3725 14.717246283518765 14.027753716481236
8 26.650000000000002 27.20593764638372 26.094062353616284 660.0 712.5610755851387 607.4389244148613 18432.0 18432.0 18432.0 14.474166666666667 14.872754451504866 14.075578881828468
9 26.2 26.628330090778906 25.771669909221092 678.0 727.6454093211715 628.3545906788285 20480.0 20480.0 20480.0 14.011666666666665 14.37727878657275 13.64605454676058
10 27.833333333333332 28.324748523258194 27.34191814340847 687.3333333333334 733.9690373474135 640.6976293192532 22528.0 22528.0 22528.0 14.7425 14.952619013894507 14.532380986105492
11 28.066666666666666 28.385239874719208 27.748093458614125 697.0 744.2087562499444 649.7912437500556 24576.0 24576.0 24576.0 14.790833333333333 15.063240300123017 14.51842636654365
12 28.05666666666667 28.523166636894132 27.590166696439205 706.3333333333334 754.5435212838302 658.1231453828366 26624.0 26624.0 26624.0 14.748333333333333 15.09082623674724 14.405840429919426
13 28.523333333333337 28.757759346300233 28.28890732036644 712.3333333333334 759.7276602324699 664.9390064341968 28672.0 28672.0 28672.0 15.005 15.379905543659556 14.630094456340446
14 28.936666666666667 29.143923887422797 28.729409445910537 717.3333333333334 764.6924812235657 669.9741854431011 30720.0 30720.0 30720.0 15.115833333333333 15.397771072717205 14.83389559394946
15 29.459999999999997 29.548317608663275 29.37168239133672 718.3333333333334 766.1129198624034 670.5537468042634 32768.0 32768.0 32768.0 15.343333333333334 15.44865690883073 15.238009757835938
16 29.603333333333335 29.695105999319576 29.511560667347094 720.6666666666666 768.4602041191531 672.8731292141802 34816.0 34816.0 34816.0 15.424999999999999 15.53137982264822 15.318620177351779
17 29.263333333333335 29.561587512776903 28.965079153889768 723.6666666666666 772.6587295158897 674.6746038174435 36864.0 36864.0 36864.0 15.143333333333333 15.362729600900087 14.923937065766578
18 29.323333333333334 29.45354683323083 29.193119833435837 727.3333333333334 775.1129198624034 679.5537468042634 38912.0 38912.0 38912.0 15.158333333333331 15.207549410200775 15.109117256465888
19 29.429999999999996 29.738652987457865 29.121347012542127 729.0 776.4411916657525 681.5588083342475 40960.0 40960.0 40960.0 15.249166666666667 15.386011063296156 15.112322270037179
20 29.653333333333336 29.907017301205876 29.399649365460796 731.0 779.7100263463967 682.2899736536033 43008.0 43008.0 43008.0 15.375 15.456649658092772 15.293350341907228
21 29.706666666666667 29.829503505151255 29.58382982818208 732.6666666666666 781.7131298985405 683.6202034347928 45056.0 45056.0 45056.0 15.420000000000002 15.619070757939651 15.220929242060352
22 29.816666666666666 29.946367176388957 29.686966156944376 733.6666666666666 782.3447475199167 684.9885858134165 47104.0 47104.0 47104.0 15.511666666666665 15.67727581161008 15.34605752172325
23 29.810000000000002 29.989071680247513 29.630928319752492 734.6666666666666 782.9873546676553 686.345978665678 49152.0 49152.0 49152.0 15.535000000000002 15.67628871150945 15.393711288490554
24 29.403333333333336 29.826522285089982 28.98014438157669 737.3333333333334 787.0279563377949 687.6387103288719 51200.0 51200.0 51200.0 15.364166666666668 15.420080787324055 15.30825254600928
25 29.686666666666667 29.862229254430183 29.511104078903152 738.3333333333334 788.0279563377949 688.6387103288719 53248.0 53248.0 53248.0 15.493333333333334 15.588340642993638 15.39832602367303
26 29.543333333333333 29.731718282012597 29.35494838465407 740.6666666666666 790.4149218007806 690.9184115325527 55296.0 55296.0 55296.0 15.511666666666665 15.618930619398025 15.404402713935305
27 29.53333333333333 29.773101740111393 29.29356492655527 742.3333333333334 791.393387235555 693.2732794311117 57344.0 57344.0 57344.0 15.566666666666668 15.665542289996631 15.467791043336705
28 29.516666666666666 29.816258982248282 29.21707435108505 743.6666666666666 791.793813083447 695.5395202498862 59392.0 59392.0 59392.0 15.520833333333334 15.634344223657665 15.407322443009003
29 29.433333333333334 29.85478584812263 29.011880818544036 746.3333333333334 795.0798431799083 697.5868234867585 61440.0 61440.0 61440.0 15.615833333333333 15.983921487026016 15.24774517964065
30 28.78333333333333 29.268879989748093 28.29778667691857 751.6666666666666 798.4949582102291 704.8383751231041 63488.0 63488.0 63488.0 15.511666666666668 15.613837547493295 15.409495785840042
31 29.046666666666667 29.618292029606028 28.475041303727306 754.3333333333334 800.9690373474135 707.6976293192532 65536.0 65536.0 65536.0 15.520000000000001 15.587299083698568 15.452700916301435
32 29.373333333333335 29.537514804746998 29.209151861919672 756.6666666666666 803.983565221928 709.3497681114053 67584.0 67584.0 67584.0 15.661666666666667 15.823715184778441 15.499618148554893
33 29.38 29.71025242870669 29.04974757129331 758.6666666666666 805.4949582102291 711.8383751231041 69632.0 69632.0 69632.0 15.762500000000001 15.838108641481426 15.686891358518576
34 29.05 29.3360069929215 28.7639930070785 762.6666666666666 809.3595164642772 715.973816869056 71680.0 71680.0 71680.0 15.744166666666667 15.806761039860714 15.68157229347262
35 28.679999999999996 29.82108135847829 27.538918641521704 768.0 815.3075046900594 720.6924953099406 73728.0 73728.0 73728.0 15.5475 15.918871332585953 15.176128667414046
36 29.11 29.910041665581655 28.309958334418344 769.6666666666666 816.3523770666975 722.9809562666358 75776.0 75776.0 75776.0 15.735833333333334 16.088975970552664 15.382690696114004
37 28.566666666666666 29.569905864908485 27.563427468424848 775.0 824.3153120237519 725.6846879762481 77824.0 77824.0 77824.0 15.621666666666664 15.932407269456553 15.310926063876776
38 28.853333333333335 29.378711504008727 28.327955162657943 777.3333333333334 825.8948636039315 728.7718030627352 79872.0 79872.0 79872.0 15.67 15.911971072651257 15.428028927348743
39 29.356666666666666 30.075570152693977 28.637763180639354 779.6666666666666 830.8938296002336 728.4395037330996 81920.0 81920.0 81920.0 15.777499999999998 15.989199472523353 15.565800527476643
40 29.123333333333335 29.518667228779815 28.727999437886854 783.0 833.3388517946129 732.6611482053871 83968.0 83968.0 83968.0 15.652499999999998 15.804541660957337 15.500458339042659
41 29.076666666666664 29.89338095099272 28.259952382340607 786.6666666666666 837.9198508495922 735.4134824837411 86016.0 86016.0 86016.0 15.731666666666667 15.908223236134422 15.555110097198913
42 28.76 29.52144599283206 27.998554007167943 791.0 841.7805737134454 740.2194262865546 88064.0 88064.0 88064.0 15.635833333333332 15.79481883232267 15.476847834343994
43 28.923333333333332 29.26900498228489 28.577661684381773 794.6666666666666 847.2425377695045 742.0907955638288 90112.0 90112.0 90112.0 15.717500000000001 15.841243686707646 15.593756313292356
44 29.266666666666666 29.53615177241877 28.997181560914562 797.3333333333334 849.0075263335364 745.6591403331304 92160.0 92160.0 92160.0 15.819999999999999 16.062650297066924 15.577349702933075
45 29.39333333333333 29.475525520039582 29.31114114662708 798.6666666666666 850.9628318118174 746.3705015215158 94208.0 94208.0 94208.0 15.771666666666668 15.913004520367965 15.630328812965372
46 27.659999999999997 30.305083489545584 25.01491651045441 813.3333333333334 870.1507797932212 756.5158868734455 96256.0 96256.0 96256.0 15.174166666666666 16.32509081225094 14.023242521082393
47 26.896666666666665 29.543203187396266 24.250130145937064 828.6666666666666 895.9488254376877 761.3845078956456 98304.0 98304.0 98304.0 14.711666666666666 15.99417126921418 13.429162064119152
48 27.48 30.27822562826279 24.681774371737212 840.6666666666666 918.351213964626 762.9821193687072 100352.0 100352.0 100352.0 14.8175 16.274055583102363 13.360944416897638
49 27.689999999999998 28.784349121624352 26.595650878375643 851.0 932.6210757096475 769.3789242903525 102400.0 102400.0 102400.0 15.15 15.856968292546892 14.443031707453109
50 28.223333333333333 29.952115820776125 26.49455084589054 858.3333333333334 947.1865206081233 769.4801460585435 104448.0 104448.0 104448.0 15.354166666666666 16.197516468877403 14.51081686445593
51 27.843333333333334 28.457734577545036 27.22893208912163 866.6666666666666 956.6308570734922 776.7024762598411 106496.0 106496.0 106496.0 15.2575 15.682470587217516 14.832529412782485
52 28.55666666666667 28.807708938450173 28.305624394883164 869.3333333333334 961.2765525262437 777.3901141404231 108544.0 108544.0 108544.0 15.394166666666669 15.577132206834452 15.211201126498885
53 28.95 29.19859605789312 28.70140394210688 873.6666666666666 965.6316358427368 781.7016974905964 110592.0 110592.0 110592.0 15.553333333333333 15.70666213761427 15.400004529052396
54 29.179999999999996 29.682062413118793 28.6779375868812 876.6666666666666 971.4095936967211 781.9237396366121 112640.0 112640.0 112640.0 15.530000000000001 15.944442396479898 15.115557603520104
55 28.80333333333333 29.15926715989227 28.447399506774392 881.3333333333334 973.6167133224853 789.0499533441814 114688.0 114688.0 114688.0 15.475000000000001 15.604919847085297 15.345080152914706
56 29.316666666666663 29.51353097413644 29.119802359196886 882.3333333333334 974.6167133224853 790.0499533441814 116736.0 116736.0 116736.0 15.676666666666668 15.805091958395188 15.548241374938147
57 28.84 29.3569784005804 28.3230215994196 888.3333333333334 979.3803297448326 797.2863369218342 118784.0 118784.0 118784.0 15.450000000000001 15.6270710780073 15.272928921992703
58 29.01 29.37851051545377 28.641489484546234 890.3333333333334 981.4096139385979 799.2570527280689 120832.0 120832.0 120832.0 15.400833333333333 15.571241340448283 15.230425326218382
59 28.993333333333336 29.68114790782917 28.3055187588375 893.6666666666666 981.8533373651849 805.4799959681484 122880.0 122880.0 122880.0 15.373333333333333 15.523961647035932 15.222705019630734
60 29.543333333333333 29.82621532679036 29.260451339876305 895.3333333333334 983.5162240901135 807.1504425765532 124928.0 124928.0 124928.0 15.615 15.717611727724792 15.512388272275208
61 29.046666666666667 29.572361973432436 28.520971359900898 899.3333333333334 986.6997392848712 811.9669273817956 126976.0 126976.0 126976.0 15.531666666666666 15.587244440001777 15.476088893331555
62 29.276666666666667 29.51587833490679 29.037454998426544 901.3333333333334 988.2982049131206 814.3684617535462 129024.0 129024.0 129024.0 15.640833333333333 15.839005536788363 15.442661129878303
63 28.53333333333333 29.27343843097525 27.793228235691412 907.0 991.9274199929956 822.0725800070044 131072.0 131072.0 131072.0 15.439166666666665 15.497523804666704 15.380809528666626
64 29.28333333333333 29.766540213343216 28.800126453323447 908.3333333333334 993.6653645733991 823.0013020932677 133120.0 133120.0 133120.0 15.656666666666666 15.877199481055415 15.436133852277917
65 29.099999999999998 29.559202206731047 28.64079779326895 912.0 994.4782799691329 829.5217200308671 135168.0 135168.0 135168.0 15.721666666666666 15.848360742648492 15.59497259068484
66 28.923333333333332 29.007132033933175 28.83953463273349 916.0 999.282651254628 832.717348745372 137216.0 137216.0 137216.0 15.705833333333333 15.903763596024232 15.507903070642433
67 28.896666666666665 29.877731847421177 27.915601485912152 919.3333333333334 1002.3045465474489 836.3621201192178 139264.0 139264.0 139264.0 15.623333333333333 15.857074049132319 15.389592617534348
68 29.290000000000003 29.865673518584973 28.714326481415032 921.3333333333334 1003.118960975902 839.5477056907647 141312.0 141312.0 141312.0 15.76 15.90828182626337 15.61171817373663
69 29.08666666666667 29.487360509339048 28.68597282399429 925.3333333333334 1007.675438129253 842.9912285374137 143360.0 143360.0 143360.0 15.722499999999998 15.883913031278972 15.561086968721025
70 28.37 29.670333290609246 27.069666709390756 930.6666666666666 1007.8864108315425 853.4469225017907 145408.0 145408.0 145408.0 15.5375 15.990089770100916 15.084910229899084
71 28.72666666666667 29.010607192520627 28.442726140812713 935.3333333333334 1013.3518496540689 857.3148170125978 147456.0 147456.0 147456.0 15.739166666666668 15.874756939998578 15.603576393334757
72 29.25333333333333 29.418526822578183 29.088139844088477 937.3333333333334 1016.1678999198815 858.4987667467852 149504.0 149504.0 149504.0 15.741666666666667 15.784983971394558 15.698349361938776
73 29.233333333333334 29.459950975090447 29.006715691576222 940.6666666666666 1020.334030680351 860.9993026529822 151552.0 151552.0 151552.0 15.819166666666666 16.03722947617092 15.60110385716241
74 29.290000000000003 29.53344746182014 29.046552538179867 942.6666666666666 1022.7180390610374 862.6152942722958 153600.0 153600.0 153600.0 15.638333333333334 15.923803218882677 15.35286344778399
75 29.206666666666667 29.646994827120764 28.76633850621257 946.3333333333334 1027.6734969809572 864.9931696857095 155648.0 155648.0 155648.0 15.635 15.854725207171747 15.415274792828253
76 28.810000000000002 29.549233837609364 28.07076616239064 950.6666666666666 1027.8864108315424 873.4469225017907 157696.0 157696.0 157696.0 15.476666666666667 15.515252789675968 15.438080543657366
77 29.323333333333334 29.858081456804147 28.78858520986252 952.3333333333334 1028.2909238398493 876.3757428268175 159744.0 159744.0 159744.0 15.5675 15.631661255183069 15.503338744816933
78 29.593333333333334 29.751938363378272 29.434728303288395 953.6666666666666 1030.026923927161 877.3064094061722 161792.0 161792.0 161792.0 15.775 15.980710152074872 15.569289847925129
79 29.376666666666665 29.488121689982002 29.26521164335133 957.0 1032.5557189540716 881.4442810459283 163840.0 163840.0 163840.0 15.8025 15.938376782417013 15.666623217582988
80 29.03 29.675652125115892 28.38434787488411 961.0 1033.6819555781672 888.3180444218328 165888.0 165888.0 165888.0 15.6725 15.780916634640015 15.564083365359984
81 28.939999999999998 29.335052739095257 28.54494726090474 963.0 1036.4846922834954 889.5153077165046 167936.0 167936.0 167936.0 15.5775 15.73862883044322 15.41637116955678
82 29.08666666666667 29.432338315618228 28.74099501771511 966.3333333333334 1038.6397799492627 894.0268867174042 169984.0 169984.0 169984.0 15.681666666666667 15.82659960134873 15.536733731984603
83 28.52 28.965645599103144 28.074354400896855 971.6666666666666 1042.7409626924139 900.5923706409194 172032.0 172032.0 172032.0 15.495833333333332 15.686034250494341 15.305632416172323
84 29.546666666666667 29.6656437886505 29.427689544682835 972.6666666666666 1043.7409626924139 901.5923706409194 174080.0 174080.0 174080.0 15.799166666666666 15.878914533235134 15.719418800098198
85 28.996666666666666 29.560128190542866 28.433205142790467 977.6666666666666 1051.973836950264 903.3594963830691 176128.0 176128.0 176128.0 15.718333333333334 15.97454234089465 15.462124325772017
86 28.223333333333333 28.997255522933525 27.44941114373314 983.3333333333334 1052.7419463115189 913.9247203551478 178176.0 178176.0 178176.0 15.286666666666667 15.409859153811333 15.163474179522002
87 28.776666666666667 29.724975102192204 27.82835823114113 985.6666666666666 1055.5252539857802 915.808079347553 180224.0 180224.0 180224.0 15.525 15.872005043191018 15.177994956808982
88 29.44333333333333 29.848000549148445 29.03866611751822 987.0 1056.08448933492 917.9155106650801 182272.0 182272.0 182272.0 15.839999999999998 15.92111206239929 15.758887937600706
89 28.853333333333335 29.507159677930193 28.199506988736477 992.3333333333334 1061.2358409477558 923.4308257189108 184320.0 184320.0 184320.0 15.805 16.00482283820091 15.60517716179909
90 28.676666666666666 29.324037417387526 28.029295915945806 996.3333333333334 1064.9595350026343 927.7071316640324 186368.0 186368.0 186368.0 15.763333333333335 15.978200863582918 15.548465803083753
91 28.916666666666668 29.338277334885056 28.49505599844828 1000.3333333333334 1070.6532372645026 930.013429402164 188416.0 188416.0 188416.0 15.88 16.1225214767122 15.6374785232878
92 28.69333333333333 29.51472781157682 27.871938855089844 1004.6666666666666 1075.2940142186044 934.0393191147288 190464.0 190464.0 190464.0 15.818333333333333 16.200718029098677 15.43594863756799
93 28.846666666666664 29.238443246988776 28.45489008634455 1008.0 1076.60029154457 939.3997084554301 192512.0 192512.0 192512.0 15.978333333333333 16.179582902000917 15.777083764665749
94 28.436666666666667 28.69153046471487 28.181802868618465 1014.0 1083.4166166466407 944.5833833533593 194560.0 194560.0 194560.0 15.8075 15.998713231759728 15.61628676824027
95 29.036666666666665 29.115969181689135 28.957364151644196 1017.0 1086.8140387028282 947.1859612971717 196608.0 196608.0 196608.0 15.7475 15.91116887303333 15.583831126966672
96 28.766666666666666 29.315989482099955 28.217343851233377 1021.6666666666666 1089.8543162489448 953.4790170843885 198656.0 198656.0 198656.0 15.474166666666667 15.660650952570034 15.2876823807633
97 29.516666666666666 29.56655543182365 29.46677790150968 1022.6666666666666 1091.2782950947658 954.0550382385674 200704.0 200704.0 200704.0 15.873333333333335 15.961138357234148 15.785528309432522


==> figures/data/unshielded-simple-speed-3lanes-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 20.04111111111111 25.36127842491935 14.72094379730287 67.33333333333333 107.66804405361603 26.99862261305062 2048.0 2048.0 2048.0 14.662222222222221 17.69518994540632 11.62925449903812
1 21.98333333333333 25.99159424744004 17.97507241922662 114.66666666666667 178.78288059800303 50.550452735330325 4096.0 4096.0 4096.0 16.434166666666666 18.563202376925084 14.30513095640825
2 23.743333333333336 26.609717040298534 20.876949626368138 144.33333333333334 220.33918106157654 68.32748560509016 6144.0 6144.0 6144.0 18.149166666666666 19.831979705070584 16.46635362826275
3 25.236666666666665 26.464139228025527 24.009194105307802 169.0 245.38498979948002 92.61501020051998 8192.0 8192.0 8192.0 20.01833333333333 20.864452743083252 19.17221392358341
4 27.23 27.510832096931008 26.949167903068993 182.0 256.2473344078201 107.7526655921799 10240.0 10240.0 10240.0 22.289166666666663 22.413537304501947 22.16479602883138
5 27.860000000000003 28.055106808355493 27.664893191644513 190.66666666666666 261.85343197845447 119.47990135487885 12288.0 12288.0 12288.0 23.360833333333332 24.061548246039553 22.66011842062711
6 28.316666666666666 29.22133357897319 27.411999754360142 201.33333333333334 262.41433601738305 140.25233064928364 14336.0 14336.0 14336.0 24.268333333333334 25.492222852675482 23.044443813991187
7 28.63 29.34502913693546 27.91497086306454 209.33333333333334 264.0406353038097 154.62603136285696 16384.0 16384.0 16384.0 25.510833333333334 26.431363826521306 24.590302840145362
8 28.143333333333334 28.895234627091735 27.391432039574934 216.66666666666666 266.01125997625724 167.3220733570761 18432.0 18432.0 18432.0 25.745 26.77371886344132 24.71628113655868
9 29.19333333333334 29.802941586412494 28.583725080254183 219.0 265.7332857821917 172.2667142178083 20480.0 20480.0 20480.0 27.069166666666664 27.969389632874975 26.168943700458353
10 29.19666666666667 29.80468713415842 28.588646199174917 223.66666666666666 265.22251930969264 182.11081402364067 22528.0 22528.0 22528.0 27.561666666666667 28.55906397410683 26.564269359226504
11 29.286666666666665 29.90123064941288 28.67210268392045 226.66666666666666 266.0479933188871 187.2853400144462 24576.0 24576.0 24576.0 27.99833333333333 28.837788348341416 27.158878318325247
12 29.293333333333333 29.70356362096321 28.883103045703457 230.0 267.5854581808798 192.41454181912016 26624.0 26624.0 26624.0 28.495833333333334 29.05596848567506 27.935698180991608
13 29.286666666666665 29.353166457810865 29.220166875522466 232.66666666666666 269.2574973335002 196.0758359998331 28672.0 28672.0 28672.0 28.520833333333332 28.668725937009857 28.372940729656808
14 29.360000000000003 29.732648180817602 28.987351819182404 235.66666666666666 270.16626408782827 201.16706924550502 30720.0 30720.0 30720.0 28.65833333333333 29.382615545058997 27.934051121607666
15 29.536666666666665 29.824223424349196 29.249109908984135 237.66666666666666 270.02232905965263 205.31100427368065 32768.0 32768.0 32768.0 28.82083333333333 29.44199264372712 28.19967402293954
16 29.74 29.80976149845485 29.670238501545146 238.66666666666666 271.02232905965263 206.31100427368065 34816.0 34816.0 34816.0 29.224166666666665 29.68678752174732 28.76154581158601
17 29.866666666666664 29.964077594641346 29.76925573869198 239.0 271.61901286060015 206.38098713939982 36864.0 36864.0 36864.0 29.44 29.843469329689384 29.03653067031062
18 29.843333333333334 29.95774001534487 29.728926651321796 240.0 271.88521078284833 208.11478921715167 38912.0 38912.0 38912.0 29.52916666666667 29.86443604426557 29.193897289067767
19 29.84 30.059241115365403 29.620758884634597 241.0 272.94787421201397 209.05212578798603 40960.0 40960.0 40960.0 29.566666666666666 29.79639778969724 29.33693554363609
20 29.753333333333334 29.957511904414847 29.54915476225182 241.66666666666666 273.4191818776263 209.91415145570704 43008.0 43008.0 43008.0 29.49 29.81814503907063 29.161854960929368
21 29.793333333333337 29.950248030612535 29.636418636054138 242.66666666666666 273.6756259454873 211.65770738784605 45056.0 45056.0 45056.0 29.56 29.892797485968067 29.22720251403193
22 29.790000000000003 29.990499376557636 29.58950062344237 243.33333333333334 274.89632150337553 211.77034516329115 47104.0 47104.0 47104.0 29.64833333333333 29.881359917415253 29.415306749251407
23 29.91333333333333 30.035898508739 29.790768157927662 243.33333333333334 274.89632150337553 211.77034516329115 49152.0 49152.0 49152.0 29.8275 29.942445639325726 29.712554360674275
24 29.91333333333333 30.035898508739 29.790768157927662 243.66666666666666 275.4191818776263 211.91415145570704 51200.0 51200.0 51200.0 29.8325 29.9428970108291 29.7221029891709
25 29.666666666666668 29.983876726756545 29.34945660657679 244.66666666666666 277.08408311043786 212.24925022289543 53248.0 53248.0 53248.0 29.56833333333334 29.82421687889438 29.312449787772298
26 29.830000000000002 29.950830459735947 29.709169540264057 244.66666666666666 277.08408311043786 212.24925022289543 55296.0 55296.0 55296.0 29.738333333333333 29.771583228905435 29.705083437761232
27 30.0 30.0 30.0 244.66666666666666 277.08408311043786 212.24925022289543 57344.0 57344.0 57344.0 29.96666666666667 30.001447727924518 29.93188560540882
28 30.0 30.0 30.0 244.66666666666666 277.08408311043786 212.24925022289543 59392.0 59392.0 59392.0 29.968333333333334 29.99807761382929 29.938589052837376
29 30.0 30.0 30.0 244.66666666666666 277.08408311043786 212.24925022289543 61440.0 61440.0 61440.0 29.984166666666663 30.000021914658696 29.96831141867463
30 30.0 30.0 30.0 244.66666666666666 277.08408311043786 212.24925022289543 63488.0 63488.0 63488.0 29.9875 29.996854143466933 29.978145856533068
31 29.923333333333332 30.031756373115268 29.814910293551396 245.0 276.94787421201397 213.05212578798603 65536.0 65536.0 65536.0 29.906666666666666 30.019441023483967 29.793892309849365
32 30.0 30.0 30.0 245.0 276.94787421201397 213.05212578798603 67584.0 67584.0 67584.0 29.99416666666667 29.99930367833581 29.989029654997527
33 29.83 29.95027745701779 29.709722542982206 245.66666666666666 278.08408311043786 213.24925022289543 69632.0 69632.0 69632.0 29.798333333333336 29.88093007795576 29.71573658871091
34 29.91333333333333 30.035898508739 29.790768157927662 246.0 278.61901286060015 213.38098713939982 71680.0 71680.0 71680.0 29.905 30.02548513047952 29.784514869520482
35 29.876666666666665 29.964732298757486 29.788601034575844 246.66666666666666 279.08408311043786 214.24925022289543 73728.0 73728.0 73728.0 29.860833333333336 29.953935726189563 29.767730940477108
36 29.933333333333334 30.02761423749154 29.839052429175126 246.66666666666666 279.08408311043786 214.24925022289543 75776.0 75776.0 75776.0 29.926666666666666 30.019858523726292 29.83347480960704
37 30.0 30.0 30.0 246.66666666666666 279.08408311043786 214.24925022289543 77824.0 77824.0 77824.0 29.993333333333336 30.001061348746248 29.985605317920424
38 29.926666666666666 30.030375661240694 29.822957672092638 247.0 278.94787421201397 215.05212578798603 79872.0 79872.0 79872.0 29.9225 30.030338613987137 29.81466138601286
39 30.0 30.0 30.0 247.0 278.94787421201397 215.05212578798603 81920.0 81920.0 81920.0 29.989166666666666 30.004487313592374 29.973846019740957
40 30.0 30.0 30.0 247.0 278.94787421201397 215.05212578798603 83968.0 83968.0 83968.0 29.985833333333332 30.005868025466953 29.96579864119971
41 30.0 30.0 30.0 247.0 278.94787421201397 215.05212578798603 86016.0 86016.0 86016.0 29.998333333333335 30.00069035593729 29.99597631072938
42 30.0 30.0 30.0 247.0 278.94787421201397 215.05212578798603 88064.0 88064.0 88064.0 29.999166666666667 30.000345177968647 29.997988155364688
43 30.0 30.0 30.0 247.0 278.94787421201397 215.05212578798603 90112.0 90112.0 90112.0 29.993333333333336 30.002761423749156 29.983905242917515
44 29.916666666666668 30.034517796864424 29.79881553646891 247.33333333333334 279.55478926291886 215.11187740374783 92160.0 92160.0 92160.0 29.909166666666668 30.025469671309235 29.7928636620241
45 29.91333333333333 30.035898508739 29.790768157927662 247.66666666666666 280.1662393134296 215.16709401990371 94208.0 94208.0 94208.0 29.911666666666665 30.03658886467629 29.78674446865704
46 29.72666666666667 30.058262136411894 29.395071196921446 249.0 281.89376840679705 216.10623159320295 96256.0 96256.0 96256.0 29.708333333333332 30.03960193868085 29.377064727985815
47 29.72666666666667 30.058262136411894 29.395071196921446 249.0 281.89376840679705 216.10623159320295 98304.0 98304.0 98304.0 29.709166666666665 30.040868926063386 29.377464407269944
48 29.876666666666665 29.988121689982002 29.76521164335133 249.66666666666666 282.26864343018343 217.06468990314985 100352.0 100352.0 100352.0 29.87 29.981130553854467 29.758869446145535
49 29.886666666666667 29.985098820401554 29.78823451293178 250.0 282.89376840679705 217.10623159320295 102400.0 102400.0 102400.0 29.882499999999997 29.9827704675698 29.782229532430193
50 29.92 30.03313708498985 29.806862915010154 250.33333333333334 283.52302383438433 217.14364283228232 104448.0 104448.0 104448.0 29.9175 30.03240938458919 29.80259061541081
51 29.92 30.03313708498985 29.806862915010154 250.33333333333334 283.52302383438433 217.14364283228232 106496.0 106496.0 106496.0 29.896666666666665 30.00029527704473 29.793038056288598
52 30.0 30.0 30.0 250.33333333333334 283.52302383438433 217.14364283228232 108544.0 108544.0 108544.0 29.977500000000003 30.009319805153396 29.94568019484661
53 30.0 30.0 30.0 250.33333333333334 283.52302383438433 217.14364283228232 110592.0 110592.0 110592.0 29.9875 30.005177669529665 29.969822330470336
54 29.91333333333333 30.035898508739 29.790768157927662 250.66666666666666 284.15630022028375 217.17703311304956 112640.0 112640.0 112640.0 29.910833333333333 30.03517046464262 29.786496202024047
55 29.92 30.03313708498985 29.806862915010154 251.0 284.65511352924943 217.3448864707506 114688.0 114688.0 114688.0 29.916666666666668 30.03100048590762 29.802332847425717
56 29.83 30.070416305603427 29.58958369439657 251.66666666666666 285.92386380180244 217.40946953153087 116736.0 116736.0 116736.0 29.825833333333335 30.07037655832411 29.58129010834256
57 29.91333333333333 30.035898508739 29.790768157927662 251.66666666666666 285.92386380180244 217.40946953153087 118784.0 118784.0 118784.0 29.88416666666667 29.99489029658469 29.77344303674865
58 30.0 30.0 30.0 251.66666666666666 285.92386380180244 217.40946953153087 120832.0 120832.0 120832.0 29.989166666666666 30.004487313592374 29.973846019740957
59 30.0 30.0 30.0 251.66666666666666 285.92386380180244 217.40946953153087 122880.0 122880.0 122880.0 29.993333333333336 30.001061348746248 29.985605317920424
60 30.0 30.0 30.0 251.66666666666666 285.92386380180244 217.40946953153087 124928.0 124928.0 124928.0 30.0 30.0 30.0
61 29.92 30.03313708498985 29.806862915010154 252.0 286.56395039150857 217.4360496084914 126976.0 126976.0 126976.0 29.915833333333335 30.029600883871947 29.802065782794724
62 29.92 30.03313708498985 29.806862915010154 252.0 286.56395039150857 217.4360496084914 129024.0 129024.0 129024.0 29.91333333333333 30.025459254610357 29.801207412056304
63 29.92 30.03313708498985 29.806862915010154 252.33333333333334 287.2077110657349 217.45895560093183 131072.0 131072.0 131072.0 29.897499999999997 30.001443093405317 29.793556906594677
64 29.83 30.070416305603427 29.58958369439657 252.66666666666666 287.85504858772435 217.47828474560893 133120.0 133120.0 133120.0 29.8125 30.048252341805266 29.576747658194734
65 30.0 30.0 30.0 252.66666666666666 287.85504858772435 217.47828474560893 135168.0 135168.0 135168.0 30.0 30.0 30.0
66 30.0 30.0 30.0 252.66666666666666 287.85504858772435 217.47828474560893 137216.0 137216.0 137216.0 30.0 30.0 30.0
67 29.923333333333332 30.031756373115268 29.814910293551396 253.0 288.3364778474973 217.6635221525027 139264.0 139264.0 139264.0 29.921666666666667 30.03244672905256 29.810886604280775
68 29.923333333333332 30.031756373115268 29.814910293551396 253.0 288.3364778474973 217.6635221525027 141312.0 141312.0 141312.0 29.921666666666667 30.03244672905256 29.810886604280775
69 30.0 30.0 30.0 253.0 288.3364778474973 217.6635221525027 143360.0 143360.0 143360.0 30.0 30.0 30.0
70 30.0 30.0 30.0 253.0 288.3364778474973 217.6635221525027 145408.0 145408.0 145408.0 29.998333333333335 30.00069035593729 29.99597631072938
71 30.0 30.0 30.0 253.0 288.3364778474973 217.6635221525027 147456.0 147456.0 147456.0 29.984166666666667 30.00655838140424 29.961774951929094
72 29.91333333333333 30.035898508739 29.790768157927662 253.33333333333334 288.9828619261337 217.683804740533 149504.0 149504.0 149504.0 29.895833333333332 30.04314724608053 29.748519420586135
73 30.0 30.0 30.0 253.33333333333334 288.9828619261337 217.683804740533 151552.0 151552.0 151552.0 29.993333333333336 30.002761423749156 29.983905242917515
74 30.0 30.0 30.0 253.33333333333334 288.9828619261337 217.683804740533 153600.0 153600.0 153600.0 29.992499999999996 30.003106601717796 29.981893398282196
75 29.883333333333336 29.996568585009758 29.770098081656915 254.0 289.5058680596133 218.49413194038672 155648.0 155648.0 155648.0 29.8575 29.96999074035967 29.745009259640334
76 29.973333333333333 30.011045694996614 29.93562097167005 254.0 289.5058680596133 218.49413194038672 157696.0 157696.0 157696.0 29.949166666666667 30.021055856087298 29.877277477246036
77 29.75 30.103553390593273 29.396446609406727 255.0 291.4783040541452 218.5216959458548 159744.0 159744.0 159744.0 29.745 30.105624458405142 29.38437554159486
78 29.743333333333336 30.10631481434243 29.380351852324242 255.33333333333334 292.14214870260173 218.52451796406496 161792.0 161792.0 161792.0 29.738333333333333 30.108385882154295 29.368280784512372
79 29.676666666666666 29.98045753040172 29.372875802931613 256.3333333333333 293.93061455891603 218.7360521077506 163840.0 163840.0 163840.0 29.669999999999998 29.980026880555002 29.359973119444994
80 30.0 30.0 30.0 256.3333333333333 293.93061455891603 218.7360521077506 165888.0 165888.0 165888.0 30.0 30.0 30.0
81 29.44333333333333 30.230578883054356 28.656087783612307 259.0 299.3567425180312 218.64325748196882 167936.0 167936.0 167936.0 29.4275 30.231839791381727 28.62316020861827
82 29.689999999999998 30.128406204335658 29.251593795664338 259.6666666666667 300.73841959844316 218.5949137348902 169984.0 169984.0 169984.0 29.683333333333334 30.131167628084814 29.235499038581853
83 29.923333333333332 30.031756373115268 29.814910293551396 259.6666666666667 300.73841959844316 218.5949137348902 172032.0 172032.0 172032.0 29.921666666666667 30.03244672905256 29.810886604280775
84 29.753333333333334 29.945918091008725 29.560748575657943 260.6666666666667 302.5421434467053 218.79118988662805 174080.0 174080.0 174080.0 29.748333333333335 29.944985875198988 29.551680791467682
85 29.526666666666667 30.196061086189932 28.857272247143403 262.3333333333333 306.03942240822334 218.62724425844328 176128.0 176128.0 176128.0 29.516666666666666 30.200203221813663 28.83313011151967
86 29.679999999999996 30.13254833995939 29.227451660040604 262.6666666666667 306.7448799799226 218.58845335341078 178176.0 178176.0 178176.0 29.673333333333332 30.135309763708545 29.21135690295812
87 29.92 30.03313708498985 29.806862915010154 263.0 307.4522215417857 218.54777845821425 180224.0 180224.0 180224.0 29.918333333333333 30.033827440927137 29.80283922573953
88 29.92 30.03313708498985 29.806862915010154 263.0 307.4522215417857 218.54777845821425 182272.0 182272.0 182272.0 29.918333333333333 30.033827440927137 29.80283922573953
89 29.253333333333334 30.00194686662152 28.504719800045148 268.0 307.6568615332412 228.34313846675877 184320.0 184320.0 184320.0 28.855 30.149777973244834 27.560222026755167
90 29.173333333333332 29.900626641122944 28.44604002554372 271.6666666666667 307.59560888445105 235.73772444888232 186368.0 186368.0 186368.0 28.728333333333335 30.047716606769157 27.408950059897514
91 29.406666666666666 30.08961777928178 28.72371555405155 274.6666666666667 307.83626452709035 241.49706880624302 188416.0 188416.0 188416.0 29.073333333333334 30.20165312645741 27.94501354020926
92 29.48 30.215391052434008 28.744608947565993 278.0 307.40521495698795 248.59478504301208 190464.0 190464.0 190464.0 29.1875 30.33654851942814 28.03845148057186
93 29.58 30.1739696961967 28.986030303803297 280.0 307.28858125052795 252.71141874947205 192512.0 192512.0 192512.0 29.265 30.304446968344223 28.225553031655778
94 29.799999999999997 29.952534149181965 29.64746585081803 281.0 308.0678160675491 253.93218393245095 194560.0 194560.0 194560.0 29.528333333333336 30.03830609949073 29.018360567175943
95 29.75 30.103553390593273 29.396446609406727 282.6666666666667 308.12687527190445 257.2064580614289 196608.0 196608.0 196608.0 29.614166666666666 30.159817399482286 29.068515933851046
96 29.89 30.04556349186104 29.734436508138963 283.3333333333333 308.1839984261544 258.4826682405122 198656.0 198656.0 198656.0 29.830833333333334 30.070071127634783 29.591595539031886
97 29.936666666666667 30.026233525616963 29.847099807716372 283.3333333333333 308.1839984261544 258.4826682405122 200704.0 200704.0 200704.0 29.867499999999996 30.05488329701443 29.68011670298556


==> figures/data/unshielded-simple-speed-v0.csv <==
i rollout/ep_len_mean_avg rollout/ep_len_mean_max rollout/ep_len_mean_min info/sum_crash_avg info/sum_crash_max info/sum_crash_min time/total_timesteps_avg time/total_timesteps_max time/total_timesteps_min rollout/ep_rew_mean_avg rollout/ep_rew_mean_max rollout/ep_rew_mean_min
0 19.037999999999997 19.71509378966285 18.360906210337145 66.4 71.67636238330917 61.123637616690836 2048.0 2048.0 2048.0 14.268 14.768035998704095 13.767964001295907
1 21.583999999999996 22.377816099609976 20.790183900390016 111.4 119.51418511004033 103.28581488995968 4096.0 4096.0 4096.0 16.497999999999998 17.038912192504476 15.95708780749552
2 22.862000000000002 23.764959578275796 21.959040421724207 145.2 153.03326241102644 137.36673758897354 6144.0 6144.0 6144.0 17.913999999999998 18.926637151204712 16.901362848795284
3 25.206 25.771459105506313 24.640540894493686 162.4 171.4244113381428 153.37558866185722 8192.0 8192.0 8192.0 19.967000000000002 21.166218912459275 18.76778108754073
4 27.330000000000002 28.384457206338883 26.27554279366112 173.8 187.0423562857975 160.55764371420253 10240.0 10240.0 10240.0 22.052000000000003 22.81494560749768 21.289054392502326
5 28.182 28.611576535672047 27.75242346432795 179.8 193.02724461102918 166.57275538897085 12288.0 12288.0 12288.0 23.416999999999998 24.385197293943747 22.44880270605625
6 29.192 29.872099992648142 28.51190000735186 182.0 196.6287388383278 167.3712611616722 14336.0 14336.0 14336.0 25.109 26.32856713632338 23.889432863676625
7 29.330000000000002 29.624889809929066 29.035110190070938 184.2 198.9431339951857 169.4568660048143 16384.0 16384.0 16384.0 25.552999999999997 26.209617087806887 24.896382912193108
8 29.588 29.68082241108698 29.495177588913023 185.4 199.62111106770496 171.17888893229505 18432.0 18432.0 18432.0 27.115999999999996 27.642558638709875 26.589441361290117
9 29.721999999999998 29.918102014268083 29.525897985731913 186.4 200.5223227551278 172.27767724487222 20480.0 20480.0 20480.0 27.758 28.24404115052123 27.271958849478768
10 29.574 29.679943381105193 29.46805661889481 188.2 202.57219537857733 173.82780462142264 22528.0 22528.0 22528.0 27.948 28.41271066267087 27.48328933732913
11 29.810000000000002 29.983896520954275 29.63610347904573 188.6 203.1547243189282 174.0452756810718 24576.0 24576.0 24576.0 28.551 29.0009377734754 28.101062226524597
12 29.860000000000003 30.042756668824975 29.67724333117503 189.0 203.33875866314793 174.66124133685207 26624.0 26624.0 26624.0 28.885 29.176118532560196 28.593881467439807
13 30.0 30.0 30.0 189.0 203.33875866314793 174.66124133685207 28672.0 28672.0 28672.0 29.189999999999998 29.45542418879974 28.924575811200256
14 29.802 30.089777691977677 29.514222308022322 189.8 204.98420231688186 174.61579768311816 30720.0 30720.0 30720.0 29.205000000000002 29.45573890802985 28.954261091970153
15 29.851999999999997 30.048509541753063 29.65549045824693 189.8 204.98420231688186 174.61579768311816 32768.0 32768.0 32768.0 29.434000000000005 29.699243284552132 29.168756715447877
16 30.0 30.0 30.0 189.8 204.98420231688186 174.61579768311816 34816.0 34816.0 34816.0 29.716999999999995 29.906857841555198 29.527142158444793
17 29.901999999999997 30.097999999999995 29.706 190.2 205.79999999999998 174.6 36864.0 36864.0 36864.0 29.727000000000004 29.92014761194486 29.53385238805515
18 29.860000000000003 30.052976682529266 29.66702331747074 190.4 205.89967741599804 174.90032258400197 38912.0 38912.0 38912.0 29.723000000000003 29.95560696464208 29.490393035357926
19 29.948 30.052 29.844 190.6 205.99610340313419 175.2038965968658 40960.0 40960.0 40960.0 29.848000000000003 29.948628027904757 29.747371972095248
20 29.868000000000002 30.03739893742288 29.698601062577126 191.2 206.63243337908833 175.76756662091165 43008.0 43008.0 43008.0 29.8 29.950996688705416 29.649003311294585
21 29.856 29.973745488236283 29.73825451176372 191.4 206.56047492659778 176.23952507340223 45056.0 45056.0 45056.0 29.798999999999996 29.91533572108342 29.682664278916572
22 29.804000000000002 29.902101987747447 29.705898012252558 192.2 207.1452333538155 177.25476664618446 47104.0 47104.0 47104.0 29.768 29.881868345030565 29.654131654969436
23 29.901999999999997 30.022066648158425 29.78193335184157 192.2 207.1452333538155 177.25476664618446 49152.0 49152.0 49152.0 29.862000000000002 29.964254584249314 29.75974541575069
24 29.9 30.022637677734046 29.77736232226595 192.6 207.19588983241513 178.00411016758486 51200.0 51200.0 51200.0 29.873 29.99360679914499 29.75239320085501
25 29.901999999999997 30.097999999999995 29.706 193.0 207.46374778541164 178.53625221458836 53248.0 53248.0 53248.0 29.884000000000004 30.083784884313108 29.6842151156869
26 29.951999999999998 30.048 29.855999999999998 193.0 207.46374778541164 178.53625221458836 55296.0 55296.0 55296.0 29.942999999999994 30.039622978633442 29.846377021366546
27 30.0 30.0 30.0 193.0 207.46374778541164 178.53625221458836 57344.0 57344.0 57344.0 29.986 30.00129705854078 29.970702941459223
28 29.951999999999998 30.048 29.855999999999998 193.2 207.54433686163287 178.8556631383671 59392.0 59392.0 59392.0 29.940999999999995 30.034562813125724 29.847437186874267
29 30.0 30.0 30.0 193.2 207.54433686163287 178.8556631383671 61440.0 61440.0 61440.0 29.99 30.001401754250992 29.978598245749005
30 29.826 30.174 29.478 194.0 209.3883072493371 178.6116927506629 63488.0 63488.0 63488.0 29.814999999999998 30.16767548823245 29.462324511767545
31 29.910000000000004 30.021355287256604 29.798644712743403 194.2 209.52840500508776 178.87159499491221 65536.0 65536.0 65536.0 29.907 30.019986724883942 29.794013275116058
32 30.0 30.0 30.0 194.2 209.52840500508776 178.87159499491221 67584.0 67584.0 67584.0 30.0 30.0 30.0
33 29.95 30.05 29.849999999999998 194.4 210.00256389187368 178.79743610812633 69632.0 69632.0 69632.0 29.948 30.049518471225685 29.846481528774316
34 29.869999999999997 30.129999999999995 29.61 195.0 211.45600194457938 178.54399805542062 71680.0 71680.0 71680.0 29.855 30.118362867542107 29.591637132457894
35 29.907999999999998 30.021384302264465 29.79461569773553 195.2 211.39135571840725 179.00864428159272 73728.0 73728.0 73728.0 29.881 29.9877895125937 29.7742104874063
36 29.869999999999997 30.038047612300797 29.701952387699198 195.8 212.52602762164406 179.07397237835596 75776.0 75776.0 75776.0 29.866000000000003 30.037271713951842 29.694728286048164
37 29.78 30.010390972045347 29.549609027954656 196.4 213.61162397916013 179.18837602083988 77824.0 77824.0 77824.0 29.774 30.008912749760416 29.539087250239586
38 29.660000000000004 30.076845295043622 29.243154704956385 197.4 214.91113931187803 179.88886068812198 79872.0 79872.0 79872.0 29.651999999999997 30.078633332031146 29.22536666796885
39 29.786 30.009481542862044 29.56251845713796 198.0 215.46997424153795 180.53002575846205 81920.0 81920.0 81920.0 29.776999999999997 30.013063550765462 29.540936449234533
40 29.859999999999996 29.975065198909135 29.744934801090857 198.2 215.5942519241271 180.80574807587288 83968.0 83968.0 83968.0 29.857 29.974498936165396 29.739501063834602
41 30.0 30.0 30.0 198.2 215.5942519241271 180.80574807587288 86016.0 86016.0 86016.0 29.998 30.002000000000002 29.994
42 29.910000000000004 30.021355287256604 29.798644712743403 198.6 215.63643155123748 181.5635684487625 88064.0 88064.0 88064.0 29.894 30.029255314128502 29.758744685871495
43 29.901999999999997 30.022399335546336 29.78160066445366 199.0 216.09970759983923 181.90029240016077 90112.0 90112.0 90112.0 29.871999999999996 29.989584012518705 29.754415987481288
44 29.901999999999997 30.022066648158425 29.78193335184157 199.4 216.3540555620182 182.4459444379818 92160.0 92160.0 92160.0 29.9 30.022515305166333 29.777484694833664
45 29.901999999999997 30.022066648158425 29.78193335184157 199.4 216.3540555620182 182.4459444379818 94208.0 94208.0 94208.0 29.9 30.022515305166333 29.777484694833664
46 29.964 30.035999999999998 29.892 199.6 216.4712773671705 182.7287226328295 96256.0 96256.0 96256.0 29.962 30.035525505778608 29.88847449422139
47 30.0 30.0 30.0 199.6 216.4712773671705 182.7287226328295 98304.0 98304.0 98304.0 30.0 30.0 30.0
48 30.0 30.0 30.0 199.6 216.4712773671705 182.7287226328295 100352.0 100352.0 100352.0 29.998 30.002000000000002 29.994
49 29.948 30.052 29.844 199.8 216.99767426136455 182.60232573863547 102400.0 102400.0 102400.0 29.944 30.05107007051459 29.836929929485407
50 29.948 30.052 29.844 199.8 216.99767426136455 182.60232573863547 104448.0 104448.0 104448.0 29.946000000000005 30.054000000000006 29.838000000000005
51 30.0 30.0 30.0 199.8 216.99767426136455 182.60232573863547 106496.0 106496.0 106496.0 30.0 30.0 30.0
52 29.912 30.021434912162434 29.802565087837564 200.2 217.62871194322747 182.7712880567725 108544.0 108544.0 108544.0 29.910000000000004 30.021848111293846 29.798151888706162
53 30.0 30.0 30.0 200.2 217.62871194322747 182.7712880567725 110592.0 110592.0 110592.0 29.975 30.025000000000002 29.925
54 30.0 30.0 30.0 200.2 217.62871194322747 182.7712880567725 112640.0 112640.0 112640.0 30.0 30.0 30.0
55 29.826 30.069113142384364 29.582886857615637 201.0 218.28583234906552 183.71416765093448 114688.0 114688.0 114688.0 29.822000000000003 30.070929708954157 29.57307029104585
56 29.919999999999998 30.018183501669068 29.82181649833093 201.4 218.5300904842911 184.26990951570892 116736.0 116736.0 116736.0 29.918 30.018628027904754 29.817371972095245
57 30.0 30.0 30.0 201.4 218.5300904842911 184.26990951570892 118784.0 118784.0 118784.0 29.998 30.002000000000002 29.994
58 30.0 30.0 30.0 201.4 218.5300904842911 184.26990951570892 120832.0 120832.0 120832.0 30.0 30.0 30.0
59 29.860000000000003 29.976790410565254 29.743209589434752 202.0 218.89970413942208 185.10029586057792 122880.0 122880.0 122880.0 29.857 29.97618892566006 29.737811074339938
60 29.860000000000003 29.976790410565254 29.743209589434752 202.0 218.89970413942208 185.10029586057792 124928.0 124928.0 124928.0 29.857 29.97618892566006 29.737811074339938
61 29.877999999999997 30.121999999999996 29.633999999999997 202.6 219.3642476717567 185.8357523282433 126976.0 126976.0 126976.0 29.875 30.125 29.625
62 29.915999999999997 30.083999999999996 29.747999999999998 202.6 219.3642476717567 185.8357523282433 129024.0 129024.0 129024.0 29.913999999999998 30.086 29.741999999999997
63 30.0 30.0 30.0 202.6 219.3642476717567 185.8357523282433 131072.0 131072.0 131072.0 30.0 30.0 30.0
64 30.0 30.0 30.0 202.6 219.3642476717567 185.8357523282433 133120.0 133120.0 133120.0 30.0 30.0 30.0
65 30.0 30.0 30.0 202.6 219.3642476717567 185.8357523282433 135168.0 135168.0 135168.0 30.0 30.0 30.0
66 30.0 30.0 30.0 202.6 219.3642476717567 185.8357523282433 137216.0 137216.0 137216.0 30.0 30.0 30.0
67 29.95 30.05 29.849999999999998 202.8 219.53798076232616 186.06201923767387 139264.0 139264.0 139264.0 29.943 30.042679486355016 29.843320513644986
68 29.912 30.088 29.735999999999997 203.0 219.7212439728628 186.2787560271372 141312.0 141312.0 141312.0 29.903999999999996 30.081380945989128 29.726619054010865
69 29.958 30.041999999999998 29.874 203.2 219.91406593262093 186.48593406737905 143360.0 143360.0 143360.0 29.957 30.043 29.871000000000002
70 29.948 30.052 29.844 203.4 220.00843159362137 186.79156840637864 145408.0 145408.0 145408.0 29.947000000000003 30.053000000000004 29.841
71 29.857999999999997 30.05461129163911 29.661388708360885 203.8 220.30939126679115 187.29060873320887 147456.0 147456.0 147456.0 29.855 30.055599102689918 29.654400897310083
72 29.832 30.07352846623121 29.590471533768792 204.4 220.83897807042763 187.96102192957238 149504.0 149504.0 149504.0 29.827999999999996 30.075358040095725 29.580641959904266
73 29.764 30.087579974658507 29.440420025341492 205.2 221.64870815596166 188.75129184403832 151552.0 151552.0 151552.0 29.742 30.063272470031283 29.42072752996872
74 29.872000000000003 30.038781293915118 29.70521870608489 205.6 221.78147088493503 189.41852911506496 153600.0 153600.0 153600.0 29.869 30.03977470538695 29.69822529461305
75 29.96 30.04 29.880000000000003 205.6 221.78147088493503 189.41852911506496 155648.0 155648.0 155648.0 29.959000000000003 30.041000000000004 29.877000000000002
76 30.0 30.0 30.0 205.6 221.78147088493503 189.41852911506496 157696.0 157696.0 157696.0 30.0 30.0 30.0
77 29.933999999999997 30.017809307359023 29.85019069264097 206.0 222.14930339054908 189.85069660945092 159744.0 159744.0 159744.0 29.932 30.01817424209124 29.845825757908756
78 29.774 30.164261450824956 29.383738549175046 206.8 223.27300822557922 190.3269917744208 161792.0 161792.0 161792.0 29.768 30.167932494303727 29.368067505696274
79 29.832 30.064155120555203 29.5998448794448 207.2 223.68514482799588 190.7148551720041 163840.0 163840.0 163840.0 29.827999999999996 30.0659621818693 29.590037818130693
80 29.744 30.139049364004045 29.348950635995955 208.4 225.56508083290026 191.23491916709975 165888.0 165888.0 165888.0 29.738 30.14272953932225 29.33327046067775
81 29.776 30.003473075329808 29.548526924670192 208.6 225.43567640458795 191.76432359541204 167936.0 167936.0 167936.0 29.770999999999997 30.003924880594578 29.538075119405416
82 30.0 30.0 30.0 208.6 225.43567640458795 191.76432359541204 169984.0 169984.0 169984.0 30.0 30.0 30.0
83 30.0 30.0 30.0 208.6 225.43567640458795 191.76432359541204 172032.0 172032.0 172032.0 29.971000000000004 30.029000000000003 29.913000000000004
84 30.0 30.0 30.0 208.6 225.43567640458795 191.76432359541204 174080.0 174080.0 174080.0 29.971000000000004 30.029000000000003 29.913000000000004
85 30.0 30.0 30.0 208.6 225.43567640458795 191.76432359541204 176128.0 176128.0 176128.0 30.0 30.0 30.0
86 29.9 30.022637677734046 29.77736232226595 209.0 225.40731544159496 192.59268455840504 178176.0 178176.0 178176.0 29.898000000000003 30.023083971794954 29.772916028205053
87 29.663999999999998 30.22377138190515 29.104228618094847 210.0 224.8054044186574 195.1945955813426 180224.0 180224.0 180224.0 29.657 30.228433285694837 29.085566714305163
88 29.912 30.088 29.735999999999997 210.0 224.8054044186574 195.1945955813426 182272.0 182272.0 182272.0 29.910000000000004 30.090000000000003 29.730000000000004
89 29.870000000000005 30.038047612300804 29.701952387699205 210.6 225.41350734971297 195.78649265028702 184320.0 184320.0 184320.0 29.866999999999997 30.03903488018422 29.694965119815773
90 29.898000000000003 30.056795465930236 29.73920453406977 210.8 225.31068571777365 196.28931428222637 186368.0 186368.0 186368.0 29.895 30.057665300540712 29.732334699459287
91 30.0 30.0 30.0 210.8 225.31068571777365 196.28931428222637 188416.0 188416.0 188416.0 30.0 30.0 30.0
92 29.958 30.041999999999998 29.874 211.0 225.2126704035519 196.7873295964481 190464.0 190464.0 190464.0 29.957 30.043 29.871000000000002
93 29.863999999999997 30.135999999999996 29.592 211.4 225.03231455036158 197.76768544963844 192512.0 192512.0 192512.0 29.861 30.139 29.583000000000002
94 29.812 30.188000000000002 29.436 211.8 224.87516730294493 198.7248326970551 194560.0 194560.0 194560.0 29.803999999999995 30.1860785259603 29.42192147403969
95 29.906 30.093999999999998 29.718 211.8 224.87516730294493 198.7248326970551 196608.0 196608.0 196608.0 29.897000000000002 30.085669022364566 29.708330977635438
96 30.0 30.0 30.0 211.8 224.87516730294493 198.7248326970551 198656.0 198656.0 198656.0 30.0 30.0 30.0
97 29.956 30.044 29.868 212.0 224.91510743277036 199.08489256722964 200704.0 200704.0 200704.0 29.955000000000002 30.045 29.865000000000002

